Learning multi-modal generative models with permutation-invariant encoders and tighter variational objectives

Devising deep latent variable models for multi-modal data has been a long-standing theme in machine learning research. Multi-modal Variational Autoencoders (VAEs) have been a popular generative model class that learns latent representations that jointly explain multiple modalities. Various objective functions for such models have been suggested, often motivated as lower bounds on the multi-modal data log-likelihood or from information-theoretic considerations. To encode latent variables from different modality subsets, Product-of-Experts (PoE) or Mixture-of-Experts (MoE) aggregation schemes have been routinely used and shown to yield different trade-offs, for instance, regarding their generative quality or consistency across multiple modalities. In this work, we consider a variational objective that can tightly approximate the data log-likelihood. We develop more flexible aggregation schemes that avoid the inductive biases in PoE or MoE approaches by combining encoded features from different modalities based on permutation-invariant neural networks. Our numerical experiments illustrate trade-offs for multi-modal variational objectives and various aggregation schemes. We show that our variational objective and more flexible aggregation models can become beneficial when one wants to approximate the true joint distribution over observed modalities and latent variables in identifiable models.

==> figures/iVAE_toy/Sb.csv <==
,0,1
0,-1.8139173,-1.2309763
1,2.136467,-1.0979445
2,4.602501,1.3655375
3,-3.6323776,0.67176694
4,0.77221644,-0.0005231438
5,-4.6800394,-1.0560037
6,2.8175516,0.041357197
7,2.8310854,1.59184
8,0.30535746,-4.32332
9,4.29027,-0.8681215
10,-0.74860936,-0.39293134
11,4.184294,-0.12054574
12,3.1192389,-3.2715762
13,4.484505,-5.3236
14,4.2301464,2.270573
15,-1.7307806,0.47808576
16,-4.700705,0.56794316
17,-3.8735616,0.5181122
18,-0.6251745,-1.6213077
19,-0.08423833,-2.337477
20,1.5541509,-2.5737362
21,1.4769436,1.1619644
22,-0.2816581,0.64656335
23,0.2025582,3.1147654
24,-2.5616703,-1.7882268
25,3.1798089,-1.264542
26,-0.05201792,0.9584266
27,0.8893478,-0.0855981
28,2.1779356,-3.562738
29,-0.81135297,-0.5044977
30,4.766355,-5.9391327
31,-4.319448,3.8175404
32,0.050602958,0.60773015
33,2.6608279,-1.8563113
34,-4.9696016,0.027100442
35,-3.2324767,0.762728
36,-0.3111685,0.23297584
37,-0.038369738,2.841003
38,2.872601,-2.0780945
39,-4.046603,2.4759018
40,-3.7545526,1.8897092
41,1.0587659,0.6478035
42,-3.556435,2.7179654
43,-5.477685,-0.0806815
44,-2.048496,2.2168396
45,2.8006618,-3.9497893
46,-3.9917452,2.60385
47,2.1286175,0.6968488
48,-4.9567623,-1.135344
49,-3.4677777,3.3866248
50,2.4613006,0.40109044
51,-3.124535,2.7739234
52,-5.02279,0.182413
53,3.5007463,-0.240977
54,-3.76823,2.392231
55,6.4181776,-4.781713
56,4.735771,-2.7816792
57,3.3172169,-3.1170957
58,5.3530755,-2.3021138
59,2.7520442,0.11028958
60,-5.892425,2.8353927
61,-0.49206942,0.6069906
62,2.1494231,-2.7104192
63,-1.9697642,0.73499167
64,-3.4203458,4.090031
65,-7.2986956,-1.0546709
66,1.7648432,-5.2509313
67,1.4549246,-0.68778247
68,4.091964,1.5023912
69,-2.5569263,3.2070591
70,2.3392997,-0.5365674
71,2.7821343,-1.3500917
72,1.675739,-0.53058743
73,2.3737593,-1.0371131
74,-3.6434472,0.8135575
75,0.87950224,0.3691497
76,1.1833239,-4.804054
77,3.574794,-0.23799208
78,-7.233154,-0.49894002
79,3.572265,2.7563784
80,-3.8581347,2.9679437
81,0.81888825,-4.9185686
82,1.4038947,-0.18688112
83,3.5805988,-0.3552263
84,1.1184812,1.3826541
85,-6.023982,-0.15424503
86,1.7882828,-3.5475767
87,0.06773393,-0.038100712
88,-3.7723508,1.3531259
89,2.9570057,-4.2305846
90,-1.9349891,1.055682
91,1.8250704,0.17733455
92,1.3332092,-0.15745145
93,0.721725,0.16895126
94,-5.6931787,3.4992526
95,-6.690475,0.38784376
96,-6.403788,0.57951134
97,3.5484285,-5.610965
98,-0.05802603,0.29461655
99,-3.6572833,1.4672177
100,2.587226,-3.0345628
101,-2.902562,0.94040704
102,3.9147947,1.550704
103,0.851951,0.56659925
104,-3.8322392,3.6363878
105,-3.1916158,3.086136
106,2.3673065,1.4615222
107,-0.122857414,0.3105036
108,2.9443467,2.4056895
109,1.3544219,-6.3279643
110,0.25235218,0.31511927
111,-2.6309624,1.5815206
112,-6.308061,0.5109779
113,4.988201,-5.284699
114,2.448134,0.32288274
115,0.028841654,2.4229412
116,2.034691,-0.118248455
117,3.2653596,1.833006
118,3.411514,-4.167258
119,3.6264458,-7.2505684
120,-1.2879685,3.6268756
121,3.1255803,-1.6691071
122,-4.1747346,-3.4541533
123,-4.3579845,-0.58832866
124,5.3108525,-5.3168726
125,3.007783,0.22490907
126,1.0356383,-6.520906
127,-3.6838315,3.8446298
128,3.535455,-2.6268594
129,3.2956939,-3.81874
130,-4.780701,1.711913
131,2.2776206,-1.3446183
132,-6.820377,-0.9664189
133,-4.6446466,1.601013
134,3.3269494,-5.032508
135,2.6354792,-2.7117748
136,2.5431368,0.21704467
137,0.57899123,0.29177603
138,4.0246506,-3.787836
139,1.183258,0.42474052
140,1.7752601,-0.96058786
141,1.8185008,0.61126214
142,4.715208,-0.42422783
143,-3.1412756,-2.4080017
144,1.4685969,-3.4300373
145,-4.078343,-0.116413586
146,5.279647,-5.017357
147,1.6984092,0.6348025
148,-0.69288284,2.6247637
149,0.6206277,2.076784
150,0.23509955,1.2575153
151,4.0004935,-3.9189062
152,1.4517399,0.7235441
153,-2.0685437,2.7669039
154,-0.775789,-1.0130411
155,-2.1126735,2.1276157
156,-4.7021785,4.6887255
157,-2.7782228,0.46648797
158,-4.155417,2.048805
159,-3.8825717,1.3368925
160,-0.7562611,1.5807959
161,-0.0021457598,1.1942016
162,-2.6150503,2.5748262
163,0.91980255,0.4011849
164,0.3172713,0.35802037
165,-3.7221172,2.8873417
166,3.9094698,-4.462534
167,-1.3490307,1.27852
168,2.1774054,-4.8721385
169,-3.316998,-0.11413756
170,-3.493211,5.167293
171,-4.814533,4.265467
172,2.9201055,-4.317625
173,-4.0968146,2.3400476
174,3.3749573,-0.09059529
175,3.9620042,1.4257991
176,1.2270411,0.7508609
177,2.683284,-2.1945043
178,3.2604651,0.36762893
179,-2.5547278,-0.1324199
180,2.8209896,1.1198738
181,-2.532834,2.71462
182,-4.6991158,0.94608223
183,4.807429,-3.3969529
184,3.5533755,-3.4664605
185,0.843385,0.22012739
186,-2.0536163,0.15698643
187,-3.3624532,2.4855652
188,-1.5809102,2.2868612
189,-2.1213286,1.8233463
190,-0.55879647,0.43714508
191,2.8548675,-1.6215922
192,2.671411,-3.6455944
193,-8.582719,-1.5769789
194,-1.7275988,4.308011
195,2.9816558,-0.12840497
196,-4.4925995,3.2379937
197,-4.106388,1.0851306
198,0.5887251,0.2154685
199,0.097905084,0.6263525
200,-2.5136347,-0.7670198
201,3.7371294,0.7357573
202,2.90162,-5.0902786
203,1.515938,-0.08260503
204,-1.4700074,0.4566623
205,-1.5411482,2.8004546
206,-4.3788376,-0.47012684
207,-4.037503,-1.2148334
208,5.931102,-2.1392543
209,6.346577,-1.4319826
210,4.1318517,-5.643493
211,4.04829,-2.9210904
212,0.9107607,0.03763316
213,-2.995782,1.9886885
214,4.1654987,-0.060893435
215,-0.7697365,-3.8565269
216,1.7942169,-0.5300806
217,3.984367,-1.082409
218,2.030196,-5.845795
219,1.130461,-0.46227592
220,-3.2783396,0.17848134
221,-4.761664,-1.0726329
222,3.0830514,-6.340798
223,1.778801,-3.726825
224,3.5993423,0.34105098
225,-1.5926764,1.1089005
226,3.234191,-0.5003675
227,-0.5665234,0.2516144
228,-0.052498773,0.06250895
229,1.7605984,0.07520778
230,-3.1882658,1.5560905
231,3.471466,3.272628
232,2.4371438,3.6561084
233,-5.038288,4.9788723
234,5.7114005,-3.8351004
235,-3.259788,1.1985025
236,3.1113586,0.7852771
237,-6.52772,2.6003845
238,-2.4643579,2.1397197
239,1.8658473,-1.7370706
240,-3.1390579,2.733379
241,2.925647,-4.8781214
242,-0.59036,3.6281765
243,-4.177362,0.7992204
244,2.4358888,0.5945636
245,-3.6195905,3.1189058
246,-2.0057845,0.44277602
247,-0.65767604,1.5996108
248,2.30497,0.51264954
249,0.18447225,-0.8759974
250,2.5723903,-6.135964
251,-3.6630871,4.1321354
252,2.781658,-3.2090957
253,4.465654,4.1802306
254,3.2257895,-4.111466
255,-1.5792332,-0.5179098
256,2.8461392,-0.11630797
257,-3.1103058,2.1255376
258,4.271572,0.115731046
259,4.356454,1.5999587
260,-1.2906717,2.643255
261,0.6529333,0.14554767
262,-4.546542,2.2398272
263,3.3789165,-5.190329
264,-0.91499114,-0.12758683
265,4.056226,-3.6753511
266,-5.296322,0.16208103
267,2.2687628,-3.0421557
268,0.56915474,-0.49057674
269,2.5117104,0.17316446
270,1.6556344,-0.7378037
271,-4.620511,1.2076575
272,2.1614559,0.30862013
273,-1.3548664,1.5359417
274,-1.373397,4.0524616
275,1.5860955,-3.4709392
276,0.6968502,0.53080374
277,2.1650896,1.2272465
278,1.6529125,-0.31896126
279,1.3986334,-0.01170727
280,0.87236786,-0.54392374
281,-4.3396587,1.1388559
282,-0.036875084,-0.18001068
283,-2.9088645,0.011493742
284,2.1814597,0.5306186
285,3.4115326,0.3752109
286,-2.772308,1.3227711
287,4.02703,-0.690979
288,3.721394,-4.542647
289,2.8815415,0.71050763
290,-4.324581,1.9801552
291,-0.57883424,0.5673315
292,1.0891161,-4.9545975
293,-3.7133253,0.96457034
294,2.890796,-3.585821
295,0.9455421,-0.03425788
296,-2.6854572,0.53384936
297,3.5761309,-4.3368945
298,4.536953,-4.7957177
299,3.8700235,-4.9847417
300,0.8635765,-5.51485
301,-1.724618,0.38445145
302,-3.8554018,4.3850045
303,5.30522,-4.3722596
304,-3.9304636,1.5541865
305,-4.2000513,1.7343298
306,4.0548716,-3.9739277
307,-4.7645516,-1.9130279
308,-0.50614935,4.122408
309,3.697643,-0.18687645
310,3.1482615,-0.24298984
311,3.5617955,1.864212
312,4.612389,-1.5488846
313,-3.275349,5.438476
314,2.3351257,1.616786
315,5.88464,-5.6394258
316,3.7174778,-3.0917766
317,-3.7749949,-0.012970463
318,-1.6823599,2.1189592
319,-0.041173413,0.53132844
320,-3.341192,-0.16296475
321,3.0313954,-0.8300721
322,-1.7724597,0.22247599
323,2.921353,-1.8476487
324,4.1466055,-2.332865
325,-0.18484206,0.20306449
326,5.0777216,-4.140467
327,-2.1924944,1.1703088
328,1.4323983,-0.34704894
329,3.5449276,0.101825155
330,-3.3535676,3.1403265
331,-4.318497,3.183765
332,1.3063098,-0.27131903
333,-1.4777908,4.257945
334,4.349172,-4.709306
335,-2.9265063,0.10815037
336,2.2681658,-4.188325
337,-5.3999896,0.58731186
338,3.6490629,-2.837456
339,-3.1155965,5.783493
340,1.8580602,-4.9473968
341,1.7222581,-0.24314696
342,-7.1519494,-4.846015
343,2.9941936,0.4288935
344,3.4219708,-0.6414735
345,-0.11540647,-0.08006867
346,-2.53007,1.8281283
347,4.1564116,-3.3051453
348,0.76265115,3.8499265
349,4.3483105,-6.1763325
350,-0.9663698,1.799669
351,-3.778109,1.8520145
352,-2.4165416,0.051348813
353,2.2409918,-5.067549
354,3.9667003,-2.3527792
355,-4.8863025,-1.242855
356,2.2601438,0.09581241
357,3.7080755,-4.395741
358,-2.8859746,3.2217996
359,-5.1524816,5.325824
360,2.974862,-0.7054321
361,1.8972377,-5.661082
362,-0.9954705,-1.0240005
363,4.286205,0.06741564
364,3.2502825,0.48863062
365,-6.710697,-1.2207662
366,-2.8108866,1.2853388
367,-4.307016,4.343568
368,0.49636376,-0.06939723
369,4.4622803,1.3759006
370,1.6011109,-0.5862733
371,3.0817401,-5.6948843
372,-3.3811147,-1.0996908
373,2.5527446,-4.0442595
374,-5.8710995,1.8262326
375,-2.6656091,2.5972388
376,2.2684531,1.6105127
377,5.170296,-5.008114
378,4.285033,-0.31338155
379,-4.5901337,0.93050206
380,2.9571602,-0.28349245
381,-0.15372308,-0.6116654
382,-4.7484217,3.4199502
383,1.9042752,-2.9208348
384,-3.281143,1.1911328
385,1.5791296,0.051797442
386,3.445706,-2.3546603
387,1.8852082,0.39814904
388,3.3367465,-3.3462758
389,4.1926312,-3.162421
390,2.1833622,0.31851548
391,-2.3498,3.290276
392,-4.5529933,4.360698
393,3.1635976,-2.4565349
394,1.6886945,-4.467248
395,3.273829,1.2392706
396,-4.090193,-0.07779354
397,-4.599516,2.952765
398,1.2078301,0.21274671
399,0.021763245,1.9950902
400,3.6074555,4.235547
401,1.9293276,-4.1569557
402,3.9322026,-5.0765686
403,5.266247,-5.0624843
404,6.8835473,-5.2109423
405,-3.027536,-0.09260308
406,3.7454727,1.2137802
407,-6.6230507,-2.3337114
408,2.4074383,0.57201964
409,-4.172843,4.0626793
410,-2.2085743,0.507694
411,0.7593659,0.05851627
412,3.0284958,-1.8741187
413,-1.7052261,2.4878228
414,2.971383,-2.5104704
415,1.8119706,0.10120707
416,-7.5582457,2.973221
417,2.5629475,-3.4948277
418,-5.688714,-0.6567995
419,1.6869427,-5.0885587
420,-4.142323,-1.6004711
421,4.011142,-4.251026
422,-3.2467048,3.0087664
423,0.8263038,-0.3352465
424,-3.3263097,1.6102543
425,3.0729864,0.025017127
426,-3.7420778,1.3845816
427,3.567118,3.9602964
428,-4.3258467,-1.3255883
429,-7.4907904,-0.37769416
430,-3.962705,3.9752388
431,-2.3853557,2.6090765
432,3.1894274,-4.0217414
433,2.469114,-3.315338
434,2.3905585,-0.11422394
435,-3.9396737,0.22417606
436,-2.947034,2.9001515
437,-2.1661272,0.5274361
438,-0.10405239,1.7568524
439,4.546248,-1.7861061
440,0.4586961,-0.8120449
441,2.9637508,-4.2888265
442,3.9894388,-4.2698846
443,2.6556578,-3.4477966
444,1.7069627,-0.12713644
445,-5.4322414,3.2539537
446,2.1111498,-4.7705884
447,3.7070198,-0.53974605
448,4.6233726,-5.211911
449,3.4248075,-0.32352298
450,3.7226896,-1.5625376
451,2.8903055,-0.9708994
452,3.253782,-0.0782937
453,-3.62254,-2.0575583
454,-2.9251842,-0.8599707
455,-5.2759905,4.784753
456,2.0432403,1.9359739
457,3.720637,-3.9931242
458,-4.37636,3.6417763
459,-3.5576298,0.06760013
460,-2.7186534,-0.39590302
461,3.9248874,-2.6620305
462,-2.3163624,-2.0400739
463,3.4100685,-4.1145525
464,-1.9714525,0.5373374
465,2.7111409,-4.625253
466,2.4343846,1.5858305
467,-0.79635215,-1.2679853
468,-5.2332344,0.3305062
469,0.109638855,0.7824717
470,1.97064,-4.7568226
471,0.7925547,-0.09116279
472,5.3719573,1.1313479
473,3.621924,0.1100855
474,-1.3396516,-0.8886059
475,4.391734,1.72605
476,-2.5605652,1.4786638
477,-2.1087136,2.841032
478,2.8581398,-0.3218372
479,-3.9578204,3.7581487
480,1.6135191,-0.4459082
481,3.7854822,-4.193239
482,-3.155747,-0.19399266
483,0.8097936,0.44716945
484,3.9899137,-7.8242817
485,0.46667373,-0.41726464
486,3.7862334,0.2167119
487,-2.0293136,-1.6672019
488,-3.937531,1.0495741
489,-5.953952,2.4994676
490,2.044963,0.7067183
491,-0.8719751,0.49669412
492,3.2876742,-0.17583437
493,-2.2222307,1.0520678
494,3.3247159,-2.021535
495,-2.0329478,-0.2517337
496,3.3493469,-2.7862463
497,3.9639568,0.09475365
498,1.5717635,2.675238
499,0.9658285,-0.6966046
500,-2.9644306,0.866852
501,-3.3188741,2.5200088
502,-1.5712062,2.6151073
503,3.4690304,-5.4195104
504,-3.4252672,-0.8397132
505,-1.3865159,0.62460244
506,-3.3679976,-0.29355118
507,3.3027225,-1.4869317
508,2.017822,1.4153109
509,-4.187315,2.180653
510,3.2114046,-4.9612594
511,-3.2542534,2.8896866
512,1.1561891,0.684642
513,3.1628761,0.3963229
514,5.927439,-5.336486
515,-1.2260485,-0.7422449
516,2.489656,-3.243266
517,-5.3740373,0.45276374
518,3.5814888,-3.5503368
519,4.002881,-4.626065
520,5.471505,-2.8450778
521,3.967402,-0.8374065
522,-2.188815,-0.5294663
523,3.8826914,-5.0055933
524,-1.4512615,2.0729673
525,-0.29437622,3.3923063
526,-3.268264,0.63043666
527,0.6739669,0.48527282
528,4.101338,-1.3526888
529,-5.408826,0.8512014
530,-0.8771343,-1.6572884
531,-0.16579027,1.0824579
532,1.8047644,0.3376973
533,0.86373866,-0.022492344
534,-4.8109436,0.4750252
535,-2.067664,0.31468058
536,4.058467,1.9178959
537,-2.7781613,2.3214822
538,2.4248297,3.1716797
539,-4.7513957,-1.8812734
540,5.0254655,-4.6506457
541,-4.3381777,4.5025525
542,-3.6056697,-1.2585435
543,3.9397154,0.7848197
544,-2.1217606,1.9437519
545,-3.5360174,0.4939465
546,3.631217,-4.192264
547,0.94728774,0.63895434
548,2.878805,2.2825365
549,-0.23521908,4.3227043
550,1.6998152,1.5414423
551,2.8144853,3.457265
552,1.9897591,-4.992698
553,-1.2439826,1.3878307
554,2.361994,-6.073938
555,-4.2693043,-0.5507281
556,-0.5365303,-0.09351819
557,1.3695409,-1.0665234
558,-0.9255345,1.0171748
559,0.90105534,0.089276515
560,3.9010088,-3.4804883
561,-3.3924272,0.9949194
562,4.097649,-3.5202012
563,-1.7883692,3.755912
564,-1.7016512,1.9505695
565,3.7062526,-4.6224756
566,-2.4339879,2.8570051
567,5.3332734,-3.2811475
568,4.878608,-3.9269786
569,1.9789616,2.369711
570,-4.4271374,-1.1674217
571,1.2275189,0.20591347
572,1.4981877,0.60385674
573,-1.9093024,2.7511783
574,-3.347533,2.7731225
575,-1.0669112,-0.02945962
576,2.3692257,-0.9827688
577,-4.9767103,-1.246286
578,4.141576,2.6095076
579,4.2821994,-0.29532835
580,3.5078354,0.78758407
581,2.605307,0.8836631
582,1.3191352,-2.9647498
583,1.1133393,-0.24679023
584,3.6066747,-4.599545
585,1.1992526,-0.23602116
586,4.3299727,-1.1515095
587,-5.7159643,2.5171115
588,-4.460429,2.7556467
589,-0.09070094,0.1035411
590,-3.6091576,3.522627
591,2.2953224,-4.6809816
592,3.1459994,-4.3520446
593,-2.1634083,2.7955039
594,2.0756764,-4.1426578
595,-4.863039,2.4907422
596,-4.5596476,-2.2992191
597,4.6362834,4.3458843
598,-1.5121043,-3.2885067
599,-5.749122,0.06760181
600,5.3248444,-3.8056645
601,2.7629244,-3.2800782
602,-2.041996,4.8627357
603,-8.948398,-1.2965739
604,4.496231,2.2724574
605,-6.787958,-0.7369005
606,-1.5822918,1.0174702
607,-5.229341,5.094118
608,-5.3424783,1.988888
609,3.8156774,-3.7461228
610,-1.4363494,0.73100936
611,4.4303117,-0.8350872
612,2.652924,0.3961113
613,1.8728374,0.29723546
614,3.8326147,-5.0166507
615,-2.1812778,-1.5485865
616,-2.7170794,2.9755108
617,3.4014208,-0.026962854
618,4.181318,-0.6571904
619,-3.1458457,-0.47129473
620,2.7204297,0.320174
621,-6.694727,-1.3376572
622,3.399538,-5.3983917
623,3.3496492,0.47647208
624,4.730144,0.97256935
625,4.3599725,-4.8870826
626,4.2258415,-1.4365826
627,2.8782628,0.4793704
628,1.5257581,0.48167124
629,5.248792,-4.497918
630,-1.1784568,-0.56037766
631,5.9962955,0.3770736
632,-2.1061182,1.0047008
633,2.3519025,-0.7369596
634,0.13384275,-0.52159667
635,-1.4577887,0.92508
636,-4.165051,3.9257288
637,1.4565394,3.308365
638,-4.221784,0.81722444
639,4.0717793,-5.75235
640,1.8782357,-0.9180692
641,2.9992518,-0.5545823
642,-4.103302,1.6861098
643,0.40682274,-3.9472542
644,2.8909652,1.4210478
645,-3.0053957,2.6590278
646,2.3887725,-1.5719315
647,3.8469794,-3.3062162
648,3.9010434,2.7746856
649,3.663527,-0.72134835
650,-3.5203924,1.6984379
651,-4.327359,2.5402231
652,3.5920193,-1.5921892
653,-4.167852,0.78445375
654,3.4208608,-3.1359293
655,-5.079437,2.2820706
656,-2.2610166,3.050252
657,3.5380743,-0.9814374
658,-0.9896155,1.1861991
659,-3.993378,1.9216701
660,-2.7521372,5.249136
661,-0.06319793,3.2789328
662,0.17911045,-1.0800945
663,-1.1512337,-0.31523544
664,-0.19773884,-0.3162598
665,-4.417003,3.8866427
666,0.74005246,0.62204146
667,4.743098,5.157211
668,1.2082332,-0.4042424
669,-3.2461247,1.1336567
670,5.019594,-4.0821795
671,3.1321073,0.72190917
672,-3.750383,2.0939887
673,-2.4974627,1.601969
674,2.525541,-3.6209228
675,4.0844226,1.4923134
676,-3.0750356,3.2635777
677,2.1562822,0.24730471
678,4.942573,-5.000666
679,-2.7322345,0.9952231
680,2.5959642,0.62624747
681,-4.2745175,3.6261735
682,2.5575373,-3.2337024
683,-4.113537,2.6256845
684,1.7746941,0.25384772
685,-0.43469554,0.6916083
686,-0.16459687,0.45862448
687,3.078557,-2.0850093
688,-4.691716,3.1248624
689,-0.8622275,2.9732256
690,-8.713682,0.3292012
691,3.1946788,0.26815367
692,-3.2687817,3.015774
693,0.55922616,0.16719417
694,1.6264124,-1.5015494
695,3.544591,2.0218754
696,-1.2717742,1.7698562
697,4.672486,-6.215076
698,-5.693586,2.9272196
699,3.0334089,-1.1529949
700,4.440077,-2.3652854
701,-2.8901446,0.0038157746
702,-1.9170753,4.846109
703,4.456828,-4.226812
704,3.9922495,-3.843685
705,-4.911737,-0.91531044
706,-2.8206952,-2.1391356
707,-0.1331203,1.5104656
708,4.5854774,-3.5224283
709,-2.4710097,-0.516868
710,2.8115454,-3.9223301
711,4.027393,0.5285601
712,0.92116946,-0.74121237
713,1.474399,-0.13928401
714,-1.5046208,3.4829779
715,-6.4744945,-0.7004077
716,4.5456395,-3.5278869
717,2.6226277,-6.9792976
718,2.7786298,-6.056112
719,-2.4729104,5.2978106
720,2.9155438,-4.6276145
721,1.8216382,-2.836772
722,2.582233,-3.0912733
723,1.497642,0.25361726
724,-3.5132408,-0.23015249
725,-3.9900043,-1.6301064
726,4.5240874,3.1608603
727,2.7243989,-3.4389026
728,-1.971997,-1.9372412
729,6.352932,-3.7527905
730,1.7126232,1.3454844
731,-3.052313,3.0164745
732,0.25718987,0.37736148
733,-4.7703376,-0.383383
734,-1.3353465,0.041805163
735,3.8367772,-5.872654
736,2.5226057,0.99643105
737,3.0369508,-2.3940156
738,-2.0617306,-0.54025716
739,2.2202282,-3.8469865
740,3.9164536,-5.1210027
741,2.2189305,-0.25560284
742,4.0497894,-1.7723562
743,4.5639653,-4.7588816
744,-1.4391341,0.41868395
745,-0.13547857,3.3788843
746,-6.563542,-0.051805705
747,3.2475462,-4.30545
748,-3.2067,0.53186095
749,-5.1245303,1.8062302
750,-4.3822975,-1.4429533
751,2.8758063,1.1260183
752,4.86749,-0.15851896
753,-2.563932,0.32447392
754,3.0316439,0.2055025
755,-3.6311548,0.7923001
756,-3.1587155,3.9087992
757,0.13475697,0.3751421
758,-3.0985446,0.8520083
759,3.8233154,-4.883144
760,4.8796225,-0.06697779
761,4.7246337,-5.2764187
762,4.7267632,-0.38104466
763,-1.1331992,-0.1441102
764,3.583474,-5.6204824
765,-4.6483593,2.5216393
766,3.8415158,-3.4546218
767,-3.7339804,0.6286212
768,0.2672745,0.9406768
769,4.143077,-2.3091803
770,-2.7446914,4.803472
771,-7.3412523,-2.1745162
772,3.9773002,-3.514371
773,-1.9886316,2.8125472
774,2.4507017,0.87125945
775,-3.6975276,2.648867
776,2.8408427,-5.6227026
777,2.9089394,-0.52498233
778,3.549341,-0.46877715
779,2.9050455,0.09062387
780,-2.208865,-0.04651971
781,-0.9792792,0.9613197
782,-3.7847888,3.9121525
783,2.5300252,-3.43759
784,-4.532507,2.843389
785,3.4690797,-3.451569
786,4.1597686,-0.20761095
787,-2.1375103,-1.048527
788,-2.3201582,0.16530384
789,-1.1979678,3.013114
790,3.051305,-2.1957707
791,0.5737107,0.5647818
792,3.7885456,-0.08825299
793,-2.5449932,2.1384008
794,1.8100415,0.21489985
795,-1.4834673,-0.033321097
796,2.5823662,0.49996126
797,3.441673,-5.74663
798,-3.228285,1.1730171
799,0.7386257,1.2711371
800,-2.5690145,5.918175
801,2.8941288,1.0964777
802,0.32362235,-0.5374919
803,2.9423015,0.0046441075
804,3.9170804,0.51247424
805,3.7329135,-2.942278
806,-2.9726107,3.4334168
807,4.6972256,-4.09704
808,2.8084068,-0.64899695
809,2.9426095,1.0456258
810,-5.648664,-2.1742058
811,7.118183,-4.0856857
812,4.8468933,-3.5584128
813,2.5838,-6.3354406
814,2.7139578,-4.3687854
815,-3.032273,1.1887504
816,3.7458198,-3.1081011
817,2.9471412,0.5592344
818,4.31826,-1.7025203
819,-2.625521,-0.11112573
820,1.8506182,-4.1830897
821,3.6324067,-3.5348783
822,1.9086616,-4.384053
823,2.8898745,0.66139334
824,-4.010402,3.7518451
825,2.9010732,-3.070978
826,-6.1336427,-2.7714512
827,-2.181787,-0.46107134
828,-4.187407,1.8582842
829,-2.1076186,3.3653402
830,2.122978,-2.5975049
831,2.9460762,2.8835723
832,3.445251,0.1654102
833,-1.1143017,-0.05698242
834,3.3911037,-3.5419016
835,3.4945486,-4.5488167
836,3.0751026,-0.42726707
837,-2.1003923,2.028165
838,-3.1159985,0.4052139
839,3.3081067,-3.5383863
840,-0.122502886,1.5707191
841,1.9201503,-1.1834244
842,0.83780223,-0.9341444
843,3.9311275,-5.569187
844,-2.2737672,-0.9511857
845,3.9072287,-2.8911152
846,-0.044891868,-0.48151368
847,3.9178915,-7.640177
848,-3.5853848,3.1550214
849,4.088713,-1.3120931
850,0.9197717,-0.36365604
851,5.178231,-2.9566958
852,2.474031,0.8238636
853,-3.022232,2.0571487
854,1.8312154,-5.598312
855,4.9116526,-3.4861307
856,1.2021794,-3.3381088
857,-3.0845115,-0.025331022
858,4.331841,0.7312636
859,4.6035995,1.4377383
860,-5.5969167,1.8345658
861,-1.1333015,0.87708825
862,4.1049347,-6.071526
863,5.142813,-5.060023
864,3.2740557,-3.302084
865,6.0787044,1.6384312
866,-2.269022,-0.15412629
867,1.2346752,0.5774588
868,-3.7543817,2.0297415
869,2.5149453,-0.06504469
870,2.9065819,1.9503704
871,2.0398955,-0.10857829
872,2.629028,-0.25350475
873,3.135746,-4.9672127
874,-3.6092548,4.6000023
875,-3.0642378,1.3944513
876,1.0265107,-2.6548977
877,-3.7348409,-0.42654553
878,4.2369018,-4.796155
879,4.729275,-1.6303846
880,5.0311594,-4.8858614
881,3.618229,-3.4475172
882,-4.8164935,2.0454133
883,2.7979467,-4.615419
884,-3.216415,3.4613454
885,4.3395443,-0.2304947
886,-4.692878,0.7754617
887,3.8814464,-4.0089173
888,-3.1265886,0.35931975
889,3.532692,-4.079622
890,0.37676728,-0.041712187
891,-4.324833,3.53661
892,0.604732,0.32897496
893,-0.40298438,1.865082
894,2.151809,4.115504
895,3.030255,-5.3212314
896,4.099361,-0.76454514
897,7.2787147,-2.41437
898,3.878612,-0.46043998
899,2.1962187,-2.9751434
900,0.10125534,0.4269491
901,3.3812127,-4.698602
902,4.1118937,-7.024601
903,0.8095991,0.10592159
904,-4.055179,0.9719001
905,-5.537619,2.9283335
906,3.1074839,-0.08940026
907,-5.2397003,1.2704593
908,2.44971,-3.5873768
909,0.24073122,-0.70881784
910,-2.4379506,2.0295243
911,-1.8577821,1.8435314
912,2.3435066,-0.7256515
913,3.1742952,-1.9744432
914,-2.5495827,-0.85522705
915,-7.4725504,2.1878946
916,2.0128117,-3.1661665
917,-2.0248957,2.079692
918,-2.3533013,3.4277546
919,0.91218954,0.41904727
920,-2.9578025,2.2704842
921,-1.699821,-1.2017387
922,0.35251307,0.14766905
923,3.5908537,-7.6034894
924,-2.8287485,1.8853537
925,1.9972941,-4.0362744
926,4.861794,-4.713488
927,-6.3404055,1.0910431
928,-2.3937876,-3.5705996
929,2.7857742,1.969103
930,3.3054616,-3.691376
931,3.5026717,-5.016527
932,-2.3061786,3.7298021
933,-0.24531603,0.5768467
934,2.9565687,-2.377549
935,-2.6870792,2.5564973
936,2.5693512,4.322864
937,-0.09339952,2.1711385
938,-4.1160517,1.5921417
939,1.8539912,-3.9209547
940,-2.0625243,1.6975629
941,-0.95307493,-1.0342133
942,-4.2355676,-1.2538376
943,-0.6038847,2.0876198
944,-1.9565063,0.7170077
945,-3.314407,3.514311
946,-0.8976858,3.0632367
947,-4.9222827,1.1547512
948,-1.8806558,1.1542375
949,2.6205754,-3.0097106
950,-1.277991,-0.7666627
951,-0.15620346,1.0659641
952,3.5914726,-0.57337445
953,-3.828319,2.7262287
954,-4.799333,-1.3101817
955,2.587734,-4.2291975
956,2.436829,0.029150642
957,2.8000722,3.2952592
958,-3.2217257,4.659934
959,-5.3181863,2.3725388
960,-0.22376545,1.7771493
961,1.7093917,-1.9595588
962,-3.017152,0.23976707
963,4.574901,0.70192176
964,-0.19215746,0.79113823
965,-3.323259,0.5314522
966,1.8716915,1.5089738
967,-2.3245475,1.2305301
968,1.7948129,0.30312058
969,2.5035021,2.6482892
970,-3.1439734,3.4241588
971,3.1128619,-0.9728882
972,-5.5455937,-2.4900074
973,-0.4753186,0.62560344
974,-0.9836905,1.727234
975,-6.4796405,0.38742626
976,3.7762117,2.5271988
977,-4.854871,-0.40491164
978,1.4098064,0.7187052
979,-0.5367128,0.25657943
980,-4.7603593,1.9923656
981,-0.4589877,-1.639903
982,-6.652179,3.8982441
983,3.6954958,-3.622916
984,3.0209553,-5.264506
985,4.96459,-1.7805277
986,0.95063955,0.50131893
987,-3.7901492,2.2006664
988,4.9033012,-4.229414
989,3.1127303,-5.0653033
990,-0.39479208,0.72176445
991,-8.188094,-0.9706587
992,2.1611912,2.5866287
993,-3.3948534,1.5198137
994,4.151502,-4.9690223
995,-1.842647,1.0507265
996,3.9050453,0.23972018
997,-2.3116045,1.2994593
998,1.7823558,0.6428607
999,4.2293715,-4.2134643
1000,5.30556,-5.669958
1001,-3.9409935,3.769825
1002,-5.1156015,0.6125486
1003,-0.20948894,0.71610713
1004,-4.875723,0.1860502
1005,5.0513096,-1.1928707
1006,-3.7892928,0.0040560355
1007,2.8308449,-6.332644
1008,-3.9921775,3.9381282
1009,5.029334,-2.2470992
1010,2.8082614,4.0319624
1011,-2.3342628,1.4640086
1012,3.9863794,-4.9117775
1013,-3.8252413,2.6088498
1014,3.7006826,-5.0510435
1015,4.473672,4.295171
1016,1.1130295,0.12385597
1017,4.112256,-3.1356857
1018,0.65970737,0.5238106
1019,-0.8252687,0.46642694
1020,3.3743348,-3.3311958
1021,4.2187304,-4.8462267
1022,-3.6930285,2.3847187
1023,-2.7854173,0.6279242
1024,-2.6731224,-2.082542
1025,2.3836012,-4.477879
1026,2.5448813,0.3760461
1027,3.3125637,-5.072764
1028,2.8807068,-0.12288245
1029,1.8064542,0.54639786
1030,-2.4028797,1.1006836
1031,-4.157879,3.7751594
1032,1.0678678,1.7543259
1033,-0.16433449,1.2808752
1034,1.9902337,-3.0159981
1035,-3.4685578,2.677741
1036,3.118694,0.068653405
1037,4.213748,-3.8029678
1038,3.2962983,-0.8382536
1039,-3.5565891,-4.242509
1040,4.403755,-0.0056864466
1041,-2.2963023,4.610534
1042,3.0030847,0.6041881
1043,-1.9050535,7.1879244
1044,0.05115658,-4.3654256
1045,4.606495,-2.1678524
1046,2.3866353,3.7271626
1047,-4.7082515,2.4278235
1048,-2.8191905,-0.37870833
1049,1.5360264,1.0859449
1050,-0.48528486,-0.077364735
1051,-2.998852,1.4640644
1052,3.2604556,-3.6827998
1053,2.7777429,0.61232674
1054,-2.869443,3.249001
1055,-4.8992095,-0.3202292
1056,3.4897661,0.104879126
1057,0.9382958,0.91013557
1058,0.4165693,1.1223959
1059,4.901653,-2.6941583
1060,-3.8154209,4.2065187
1061,-4.057685,1.5341548
1062,3.7879019,-2.54681
1063,1.3280884,0.47553307
1064,-5.2695413,-0.73128414
1065,-3.3685837,-2.3797052
1066,-6.608147,2.0107574
1067,1.6582013,-0.08080181
1068,1.9477825,-0.26831716
1069,-6.233088,1.1011406
1070,3.7465103,-3.4618354
1071,-5.690299,2.4468641
1072,1.5420605,0.41272047
1073,0.5163031,0.3014021
1074,-2.261956,3.3977866
1075,4.882051,1.336187
1076,2.83336,0.6993654
1077,-2.4319835,1.1122175
1078,3.7172887,-3.5008233
1079,0.28313485,2.0257347
1080,1.0631549,0.3680277
1081,4.517521,0.0019565586
1082,-1.2437766,-1.4061465
1083,-0.4074026,2.175779
1084,1.4322761,0.35888827
1085,1.7921525,-6.472933
1086,1.6743968,0.17996535
1087,4.35507,-3.2481565
1088,4.8486185,-2.162492
1089,-3.0356975,1.3211783
1090,-4.3951273,3.6122112
1091,-4.3806534,2.0213459
1092,-4.4392223,5.4788737
1093,2.5301666,0.6476061
1094,2.4033217,-3.155635
1095,-3.5608227,3.1018093
1096,2.9411845,-3.4282162
1097,3.4329743,-4.281457
1098,3.6812105,-1.7333055
1099,-4.721509,2.491354
1100,-7.4182215,0.8531507
1101,-2.1006613,2.330677
1102,-3.4033635,4.679791
1103,3.2758434,-0.56449926
1104,0.69451356,-0.025008226
1105,-1.5058887,0.4897937
1106,-3.4758122,-0.41020504
1107,4.0842795,0.73755634
1108,0.36347586,-5.7273173
1109,-5.4723954,-1.4315095
1110,-0.481049,0.106023334
1111,-1.1342716,-1.4901994
1112,0.16112041,-4.0206995
1113,-1.3041768,3.6296184
1114,4.3940835,-3.8414507
1115,0.20811479,0.33073625
1116,0.70939016,-0.47108126
1117,-1.8123245,2.3218021
1118,-4.458969,0.5873743
1119,-4.4555798,1.1679924
1120,2.1045687,-4.0513844
1121,3.1505265,0.06294451
1122,-1.048379,0.20472446
1123,-1.8212153,3.0195262
1124,-5.1081142,-1.015556
1125,2.1517642,-4.5032706
1126,-3.1820664,-2.8643498
1127,4.5848722,1.5529015
1128,-5.2886615,-0.09683405
1129,0.97349,0.15448672
1130,-3.4537222,2.9889684
1131,-3.278668,-1.6288059
1132,3.467392,-0.25968635
1133,2.6174579,0.37551418
1134,2.6263194,-2.8982008
1135,2.8224611,1.2842147
1136,-3.4851995,1.125123
1137,-5.395196,1.69237
1138,-1.0378237,0.03249357
1139,-2.0088952,1.4761605
1140,4.818919,-3.0662503
1141,-4.770187,3.9951267
1142,0.5620642,1.1188123
1143,4.33477,-0.12420063
1144,3.8147326,-3.8767307
1145,-1.8133934,2.083314
1146,2.0137331,-3.517194
1147,2.4527278,-0.30493373
1148,3.415272,-1.2957096
1149,3.685887,-2.0813553
1150,-3.6503842,2.359569
1151,-1.7708949,4.659896
1152,4.530779,-1.318183
1153,-4.5819097,-0.2881743
1154,-2.3981938,4.1536813
1155,-0.9433265,-1.0480359
1156,-4.9825172,3.2001016
1157,-5.0994782,-1.3057679
1158,4.5013814,-4.1928635
1159,3.8501933,-5.5859027
1160,-2.1120555,-3.4049997
1161,3.3006034,-2.3494806
1162,3.326356,-1.5470616
1163,-1.78676,2.535318
1164,-4.9560013,2.036347
1165,4.774321,-5.2507095
1166,2.8480191,-3.645502
1167,-2.9621422,0.43487823
1168,-3.2729723,2.3001444
1169,-3.674576,0.0216732
1170,-4.581956,0.67185783
1171,2.953376,2.7553566
1172,-7.297712,-0.29368418
1173,0.022233056,0.29651853
1174,-4.428827,0.46245572
1175,-5.4506044,2.6767914
1176,-0.9676184,0.9203599
1177,-1.4156392,-0.09020337
1178,3.8280315,0.6856553
1179,4.5104194,-1.1954898
1180,1.8867666,0.80738306
1181,0.685568,0.4536406
1182,3.8629951,1.8156524
1183,-0.92305905,1.1421014
1184,3.5942194,3.8058715
1185,-4.609706,2.2536294
1186,3.2743742,-0.4437923
1187,3.5434766,-0.5536955
1188,-3.8032808,2.1062808
1189,2.7118104,-4.7344613
1190,0.33215582,0.46059835
1191,0.28348166,-5.458549
1192,-1.5412825,3.1104562
1193,2.9517727,-1.8834727
1194,-2.066331,1.4847645
1195,-0.27263784,0.28888804
1196,3.776306,-1.9778885
1197,-0.53997445,-1.4177448
1198,-2.3127248,0.42300576
1199,-1.8794019,3.148938
1200,-0.079757646,1.1648171
1201,-1.1438371,3.2975287
1202,-2.9785147,4.040493
1203,3.769286,-0.74050575
1204,-1.2443244,-0.12964244
1205,-3.604584,1.4651902
1206,-0.6886963,0.015830165
1207,-1.0445526,0.14921498
1208,-4.3360868,-1.8766578
1209,2.0190368,-0.49255747
1210,-0.48122007,0.1469254
1211,-4.368912,2.2670717
1212,-6.1199694,-1.9465717
1213,2.7439158,4.6483707
1214,3.0826561,-4.1421647
1215,-0.5162595,0.16099514
1216,-5.4872866,2.6562386
1217,-4.8097806,3.0068872
1218,1.9527583,-4.382929
1219,1.1484221,0.47555277
1220,2.4458897,-3.4706848
1221,-5.623864,2.5476189
1222,1.6681685,-0.3871292
1223,-1.5519953,0.8792945
1224,-3.225958,-0.36324245
1225,3.0772386,-1.0322826
1226,-2.698295,-2.0752463
1227,3.5659988,-2.3731
1228,2.7530832,-1.1296377
1229,-4.4432635,-1.5189884
1230,-1.3758998,2.287767
1231,-0.28175086,1.250503
1232,-1.6818476,-0.3635077
1233,-0.30858183,-0.691405
1234,0.7459341,1.1866175
1235,2.0295477,-3.4547615
1236,4.83566,-3.8540778
1237,-1.9667808,-1.0551529
1238,2.6246493,1.9275972
1239,-4.36523,2.8095438
1240,-2.3494194,3.3902192
1241,-3.1192386,0.8664161
1242,-5.5797367,1.6028402
1243,-3.984855,2.860624
1244,2.307676,-4.191382
1245,-2.120065,3.3745935
1246,4.4441757,-2.7335374
1247,-4.8462462,1.3449016
1248,-2.066244,3.2333362
1249,4.623091,-3.1674733
1250,-4.33494,-0.05614695
1251,-5.5670414,2.5817943
1252,4.5421715,-4.3058453
1253,-3.5865128,2.593029
1254,2.5279129,-4.798078
1255,2.9450655,-4.8877916
1256,1.7313708,-0.53058875
1257,2.3646407,0.088384174
1258,2.763827,-4.474725
1259,-2.987535,1.7264544
1260,-2.6102262,5.0434084
1261,-3.9618208,2.6099098
1262,-4.8027835,0.59359586
1263,-3.2884417,1.9211321
1264,-1.8747432,2.4289432
1265,-3.733424,-0.9289606
1266,1.2451428,0.8059213
1267,1.9330567,1.459861
1268,-4.05156,1.7184234
1269,-0.6629274,-0.045346156
1270,1.4209515,-0.1940709
1271,4.3636336,2.0768652
1272,-4.8324146,0.74801266
1273,2.887971,-1.8815631
1274,5.101034,-3.1641169
1275,-3.0448728,0.38079032
1276,-5.1414313,-2.164746
1277,0.29218394,0.4177647
1278,-4.8705854,3.8471978
1279,-4.165888,1.7089851
1280,3.8815415,3.3416724
1281,-2.554747,4.265108
1282,2.5797062,1.6972655
1283,3.9632125,3.539001
1284,-1.7264773,3.78224
1285,4.753438,0.6365269
1286,-4.5012345,3.735699
1287,4.840547,0.011397309
1288,-2.7969608,3.2032995
1289,-4.681486,-2.5086505
1290,2.927939,0.9753529
1291,3.364408,-0.72103155
1292,4.4137707,2.3699458
1293,4.939708,-4.8259897
1294,-4.9281583,3.0971496
1295,1.6318638,-0.48354805
1296,3.311658,0.44279817
1297,0.38018548,-0.0011040507
1298,0.4481681,-0.2844928
1299,4.3632865,-5.207373
1300,2.9898858,-4.7121167
1301,4.1061387,-1.3890375
1302,1.733596,-0.08329676
1303,-3.0592098,3.3083115
1304,4.142371,0.09570746
1305,3.4062884,-4.4447527
1306,3.5482132,-4.7469935
1307,-6.140623,-0.40466678
1308,1.5975053,1.40988
1309,0.6176039,0.7351733
1310,5.844759,0.00884729
1311,2.300098,-0.67302376
1312,0.8228264,-0.5455067
1313,-3.398513,2.7672696
1314,-2.7595787,2.2109113
1315,3.1438258,-5.13811
1316,1.979218,-4.6250377
1317,5.086175,-4.59113
1318,1.6712462,0.5175152
1319,-2.7594442,3.4230843
1320,-4.897551,-0.31353003
1321,3.0040693,-4.4412704
1322,-1.7305458,2.4200962
1323,4.4038134,-4.6593018
1324,-6.3122277,-2.5101914
1325,-0.40430403,1.2711934
1326,-3.1717527,2.6296606
1327,4.776321,-0.85603696
1328,4.182277,-3.089902
1329,5.0973325,2.0749216
1330,4.056999,-4.073385
1331,3.6268923,0.90641105
1332,2.2179317,0.20154378
1333,-4.301514,1.4723629
1334,-1.3240545,1.3559935
1335,-2.758733,4.1867385
1336,-0.9184018,0.67934215
1337,-3.6343246,1.5152459
1338,2.7247198,1.8897264
1339,2.6380365,-0.016708296
1340,-7.377752,3.1743715
1341,2.9195592,1.4188554
1342,4.560804,4.017827
1343,-2.517035,4.1796007
1344,-1.0994925,0.10050323
1345,1.5079051,0.20193765
1346,3.7930725,-5.8966203
1347,-4.4374766,-2.8542595
1348,2.247877,1.0591717
1349,3.5900686,-3.610983
1350,-5.218477,3.101323
1351,-2.6975045,-0.54482186
1352,-0.557664,0.7983203
1353,-2.2271273,1.5688404
1354,-7.0263042,3.6466105
1355,5.266503,-0.54065025
1356,-4.7469754,3.2770796
1357,5.058671,-2.8121054
1358,4.118939,2.0668082
1359,-3.6679983,3.7413447
1360,-4.877885,2.4323435
1361,2.4290578,0.14104627
1362,-1.5895402,-0.69081396
1363,2.267442,0.7064953
1364,-1.6877437,1.9114157
1365,2.2215586,1.4787928
1366,-0.27668136,0.70679224
1367,4.314149,0.43895972
1368,-2.933605,2.7303834
1369,5.159848,-5.9633107
1370,4.500668,-6.27036
1371,-3.1259756,2.0882192
1372,-1.8507904,4.173432
1373,1.9569438,-5.2842507
1374,-6.1690764,1.3520817
1375,1.9993175,0.13789214
1376,-5.93357,-5.160536
1377,-1.7294062,-1.4710791
1378,-4.7085805,0.4161874
1379,3.8763342,-1.8303337
1380,3.4756358,1.6977359
1381,2.29508,0.859904
1382,2.497547,-2.095777
1383,4.0002394,-5.9985166
1384,0.44705468,0.44657576
1385,1.4858943,-5.412194
1386,-3.7836778,2.3116133
1387,-2.1491258,-3.141
1388,6.223527,-5.113174
1389,1.0057666,-3.5634825
1390,2.3004177,-1.7087433
1391,-2.0647228,3.4742851
1392,3.4694695,2.2078614
1393,3.4242644,-4.5279965
1394,4.1919427,-3.103774
1395,4.2968764,-0.51929367
1396,-5.4407754,-0.10176352
1397,3.5741026,-1.0271821
1398,-2.417962,3.2257226
1399,4.0229087,0.07482255
1400,-5.2043934,2.0426383
1401,2.499295,-3.5813258
1402,3.2669945,-4.9851656
1403,4.0819864,-4.1845894
1404,-5.6918445,2.229669
1405,-3.0381858,3.77427
1406,-4.558548,2.6094422
1407,3.432369,-2.6191068
1408,5.1778927,-4.595456
1409,4.4646907,-4.468158
1410,4.496603,-2.502631
1411,-0.9102747,0.67714554
1412,-2.7990122,-4.5556865
1413,0.40876305,-0.24497813
1414,2.4655242,-5.844891
1415,3.5239642,-1.1702245
1416,2.768562,-2.3110268
1417,4.8648777,-4.6431966
1418,2.9332793,-2.2419672
1419,1.5952243,0.5723747
1420,6.2583737,-4.22212
1421,-2.6476774,3.6001606
1422,-4.636724,2.1411514
1423,-3.1081743,2.864532
1424,1.7504035,0.28756467
1425,-5.43954,3.4676826
1426,-3.4116893,1.7222829
1427,2.7961986,-3.0176566
1428,-0.17346449,0.19339077
1429,-1.7751874,0.63767755
1430,4.251959,-2.1813242
1431,3.1530914,-2.1607862
1432,3.9539251,-1.537706
1433,-5.540595,2.0044894
1434,-2.3594215,4.7021465
1435,3.3881323,-1.8017361
1436,-2.7892733,0.8703321
1437,-4.636833,2.8962011
1438,5.3986306,5.1501226
1439,2.627844,-2.1222954
1440,1.3550856,-0.52760845
1441,-4.944465,2.79716
1442,2.6682217,-4.195294
1443,-4.5016055,3.4182217
1444,-2.6845574,2.4132187
1445,-0.8465212,1.918176
1446,-6.4794903,-1.775846
1447,-2.1633465,1.8240824
1448,4.1225204,0.822447
1449,4.0728407,-4.002068
1450,1.5886576,-4.335321
1451,-4.602678,3.0844789
1452,-3.460893,2.4660592
1453,-2.1324682,3.540281
1454,4.996242,-2.3774006
1455,4.3946075,2.294445
1456,3.5305738,-5.57832
1457,3.5367165,-4.79138
1458,0.6318212,-0.20334592
1459,2.171168,0.24645402
1460,0.70105624,0.4323501
1461,-2.1676164,-0.9312028
1462,-4.141786,-0.45208517
1463,2.6762865,-0.95797235
1464,-0.54560614,0.023907809
1465,-2.7469797,0.8813491
1466,-3.9960234,0.53274363
1467,2.1276083,0.40095472
1468,3.7888556,0.69395554
1469,2.1908665,-0.25943556
1470,2.90751,-0.5922198
1471,3.2565925,0.67967385
1472,0.1686136,0.6504448
1473,0.14212887,-0.59117544
1474,-0.13802977,0.47867972
1475,3.4368687,2.2856057
1476,3.8214462,-2.2519476
1477,2.1496544,-4.0990005
1478,1.3353403,-1.4686422
1479,1.6363713,1.4356552
1480,1.1412971,-0.14948338
1481,4.5969205,1.6021348
1482,1.8728076,0.2587479
1483,2.9915845,-3.241525
1484,4.032032,-5.8959227
1485,-2.1709483,0.8827107
1486,2.039652,-0.584868
1487,-1.735705,1.159046
1488,-2.2506657,2.2623188
1489,3.0330067,-5.0866227
1490,-4.039868,-3.0297678
1491,-1.5907118,4.3006706
1492,4.221744,-0.047953818
1493,3.919134,-4.6952205
1494,-1.0892566,-0.75920403
1495,2.5877464,-4.7056475
1496,-3.2175534,-0.23096682
1497,0.23811547,0.09302244
1498,4.7287884,-0.7119692
1499,-2.5703297,2.3912039
1500,5.1381044,-4.934418
1501,3.3253937,-4.4476666
1502,-1.9702967,0.5603393
1503,3.6967902,-3.6253252
1504,2.3275309,0.09026983
1505,2.4091318,-4.411956
1506,4.9222054,-1.8993067
1507,2.545592,-5.1793275
1508,-5.740807,-3.0392907
1509,0.65989363,-0.3105687
1510,3.1481414,-2.8322225
1511,1.5399727,0.25138888
1512,3.194875,-3.613819
1513,0.42429078,-0.28874016
1514,-3.1513932,0.8579176
1515,1.8620591,-0.101755165
1516,3.878281,-2.084841
1517,4.4065976,1.9462537
1518,3.583554,-2.9217846
1519,-4.5823083,2.9756277
1520,0.88882416,0.6704951
1521,-2.887527,-0.40871027
1522,-6.8393135,-2.8078086
1523,4.9873457,1.3756204
1524,-7.3713446,2.1802936
1525,-2.2246704,1.7395345
1526,-3.0179737,-0.11044766
1527,1.7174642,0.7615978
1528,1.4037201,-3.416778
1529,-7.5902877,0.93179506
1530,-3.4583347,2.9042523
1531,-2.1620681,0.23942387
1532,1.5533271,-4.272499
1533,-5.576014,0.85536814
1534,-3.598506,2.884333
1535,3.472643,-3.5154824
1536,-1.6190677,4.304282
1537,-2.9998903,2.5577877
1538,-4.583821,-0.8381153
1539,2.6421506,0.7095266
1540,-1.8587626,2.940521
1541,2.1049767,0.11288611
1542,3.0234568,-2.1331189
1543,-1.7984257,-2.2410688
1544,3.192599,-5.2563868
1545,-2.652123,-2.7949524
1546,2.0777411,0.3151042
1547,-0.5259871,0.16814618
1548,2.400011,0.15987708
1549,-0.9995186,0.42472783
1550,4.0435247,-4.696557
1551,-4.631563,-0.6461837
1552,0.9361574,0.06812314
1553,-3.928567,1.0464252
1554,-2.2362924,1.4842823
1555,4.438181,-0.9877604
1556,-5.412535,2.7812216
1557,5.033592,-4.1763353
1558,-5.159839,4.3956327
1559,1.8164061,-0.61359113
1560,-3.6705914,0.7972173
1561,3.348017,-4.266018
1562,-0.13110109,-0.024774188
1563,4.545239,-5.4116774
1564,-1.4288454,3.9642904
1565,-3.3988333,2.6804192
1566,5.9144735,1.6938127
1567,-0.028971903,1.0811235
1568,-3.6366205,3.6069005
1569,2.9567318,-4.5539684
1570,-0.6187418,0.050514407
1571,6.331243,-5.256535
1572,-5.307275,-0.77635664
1573,-1.5152688,2.351097
1574,-3.513078,0.69770706
1575,3.397986,-3.3147523
1576,3.5266285,-4.163336
1577,3.5066347,2.085786
1578,-0.55092674,-0.04187139
1579,3.9272804,2.4231653
1580,0.197475,-0.37936097
1581,-3.235168,2.6639214
1582,-2.2922308,1.7689594
1583,-2.0327494,0.31754678
1584,-3.6583545,2.735085
1585,0.2281292,0.50536996
1586,-2.1298816,-0.7991728
1587,2.5263433,-4.3038263
1588,-6.5634127,0.8162681
1589,2.708164,-5.785479
1590,4.3349648,1.2676363
1591,-0.57160026,4.007636
1592,1.9535316,-0.26602972
1593,3.925892,-5.10583
1594,3.6982274,-0.9836047
1595,3.898798,1.4810109
1596,-3.4702876,-0.5198559
1597,-1.8884633,-2.319368
1598,4.1022143,-2.6866302
1599,1.6125052,0.20257023
1600,4.016015,1.235444
1601,-1.6398664,0.7037549
1602,-1.7539419,-1.2254778
1603,1.093296,-0.10328486
1604,1.8206285,0.055896156
1605,2.7402823,-1.7186527
1606,-2.275345,0.4109163
1607,3.5979495,0.015969172
1608,4.3969607,-4.4391026
1609,-2.8868175,-2.2940118
1610,2.658402,-4.9651794
1611,3.6468177,-0.8302157
1612,-2.8703039,1.3603936
1613,-3.2625213,2.334753
1614,-5.2089753,3.070993
1615,-3.1593046,0.9517921
1616,5.5119576,-1.3596269
1617,3.4344537,-2.8649232
1618,0.12597542,0.6204903
1619,-1.9140557,2.6056876
1620,-6.7600675,-0.54188186
1621,3.3709855,-4.854766
1622,4.0369015,-2.3168797
1623,-7.7284503,0.7928418
1624,-2.1786091,0.9206426
1625,2.4104447,0.31171212
1626,4.3508997,-0.1647711
1627,3.6424708,2.370306
1628,2.4660158,-5.8435936
1629,-2.125202,1.1363947
1630,-2.4526792,3.1992738
1631,-1.6066532,1.1913718
1632,-4.7290196,1.1369408
1633,0.438098,0.10584036
1634,-0.5867927,-2.316195
1635,0.30712032,0.074230514
1636,-2.8123674,6.4540925
1637,-3.8007956,1.4750286
1638,3.3026218,3.0796683
1639,1.384027,-3.9846034
1640,1.9382622,0.19500604
1641,-4.515103,0.73501855
1642,4.5902634,-4.3901334
1643,-4.155134,1.9529686
1644,-0.6277986,0.98842293
1645,3.2191706,-5.6700215
1646,4.5198984,-7.596442
1647,3.7202873,-2.4496932
1648,-2.2828236,0.20679356
1649,1.330168,3.3437
1650,-3.1777074,3.7810853
1651,-1.874434,-0.9542969
1652,3.6517487,-2.1014004
1653,4.297595,2.4704125
1654,3.0149648,-5.263399
1655,-6.3020315,0.95119935
1656,-3.8822725,0.2621981
1657,-1.9788269,2.6880772
1658,1.6759105,-3.6855514
1659,-6.172879,4.5001354
1660,3.8372676,-3.8038568
1661,-0.73286456,0.6562598
1662,-2.2752495,4.021672
1663,3.6814694,-3.845394
1664,2.1433954,0.2799059
1665,2.4902112,-4.28987
1666,-3.039938,1.5894445
1667,1.9784313,5.4841905
1668,2.4393084,0.6583091
1669,-4.2741613,1.8858417
1670,-5.299938,0.9504871
1671,2.2163408,2.998461
1672,0.101265594,-0.418311
1673,1.0823247,-2.7207968
1674,-3.61402,-0.84751207
1675,-4.7852764,-2.0771294
1676,3.5907314,-3.7959087
1677,3.1197028,0.45888332
1678,3.2447464,0.076095596
1679,4.381199,-0.07746848
1680,5.0459237,-3.2669399
1681,1.4506133,-2.5765004
1682,3.9807434,-3.7690961
1683,-6.6393857,3.125227
1684,5.253779,2.788409
1685,-1.136666,0.22259696
1686,0.2247107,3.0493329
1687,3.4539895,-0.40218878
1688,4.539596,-3.0627
1689,-0.4886988,4.06202
1690,2.3165696,-0.85711265
1691,-1.5170557,-1.2437495
1692,-6.3035307,1.7459333
1693,3.0157764,0.003972417
1694,3.5408468,-4.7043934
1695,-1.4501436,3.3698459
1696,2.5939884,-0.32258475
1697,1.6876659,-7.023692
1698,-1.4296308,-2.5975423
1699,-1.8726482,-0.0630812
1700,-2.6706572,5.589859
1701,-5.224062,2.1209602
1702,-4.6930337,1.4430554
1703,-6.6614347,2.6978796
1704,6.222099,-2.8382337
1705,-4.692574,2.100565
1706,2.5328455,-2.9689295
1707,3.1345556,-6.420517
1708,0.96242225,0.052968152
1709,-0.92104894,3.1786175
1710,2.44893,0.36071438
1711,3.7923028,-0.6326364
1712,2.3548653,0.1333517
1713,2.3489068,-0.77756894
1714,3.8975084,-0.06552132
1715,-1.3285246,2.100637
1716,4.6734357,-2.4319043
1717,3.7745538,-4.11064
1718,2.247842,4.2993946
1719,5.0586452,-1.1458057
1720,2.5342033,2.3293164
1721,3.4770176,0.039028652
1722,3.546834,-1.6705173
1723,2.5791016,2.8215165
1724,3.9462326,-3.432962
1725,0.5318558,1.4951822
1726,3.0051463,-3.2402718
1727,1.9053227,0.82434565
1728,2.2026753,-3.852959
1729,-3.7898397,0.37449574
1730,2.5609536,-0.06625485
1731,2.687634,-2.635004
1732,3.6916668,-2.4246254
1733,-3.850418,1.4224576
1734,3.3463473,0.5178825
1735,-5.3524137,4.1512737
1736,0.313801,-0.8878052
1737,2.385763,-0.6051083
1738,-2.4044652,-1.7492892
1739,4.4726195,-5.956196
1740,-0.9001672,-1.1411973
1741,-4.8113995,0.08117544
1742,-1.1266289,2.2038703
1743,-2.441208,3.2859328
1744,0.9100846,0.24780664
1745,5.3096123,4.343185
1746,5.7910204,-2.7057037
1747,1.1653306,0.9537703
1748,3.3798032,-0.5856009
1749,-1.6092108,3.820885
1750,2.5445051,-0.0019403839
1751,-0.6223593,0.76236075
1752,-0.51882476,-0.13662767
1753,0.19308047,0.2392753
1754,1.8867625,-6.3776116
1755,2.9629893,-4.001908
1756,-1.4497216,0.5733681
1757,4.0659294,-4.3617826
1758,-1.5715866,-2.476193
1759,-3.8388734,4.306346
1760,3.4289644,1.7745413
1761,-2.4139817,3.571917
1762,3.2424967,0.21978502
1763,5.54063,-3.6837986
1764,-2.5392869,3.463725
1765,2.7268782,0.0964229
1766,-3.52777,5.2238603
1767,4.3086696,-3.9053845
1768,1.8557434,-0.49263823
1769,2.5494945,0.54236037
1770,3.7844837,-2.5169895
1771,4.7383747,1.7301048
1772,1.172008,-2.382527
1773,-2.6064248,1.6789814
1774,0.7374968,1.0845035
1775,1.0845244,1.015672
1776,3.3958442,-5.914775
1777,3.5953069,-4.078774
1778,-4.698907,2.8280535
1779,-5.04035,-2.2119884
1780,5.626518,-3.6214027
1781,-3.6705968,-1.6298832
1782,2.7650318,-5.2035403
1783,3.3214717,-3.6325414
1784,-0.6830779,3.6528983
1785,-4.6635942,0.21263713
1786,-1.1366155,0.5433996
1787,-1.2203746,0.11746467
1788,-3.2676334,-0.38673303
1789,7.7441072,0.75520283
1790,-2.2685866,2.4984741
1791,2.7389693,0.71976036
1792,4.8329277,-3.3057928
1793,3.92835,0.6734247
1794,2.7002432,-0.44828582
1795,0.9235961,0.9304144
1796,3.1749663,-0.7367083
1797,2.9188325,-1.1558325
1798,-4.856761,2.5085773
1799,-0.78477496,0.8213104
1800,-0.6402444,-0.20341355
1801,-2.0747473,-0.29580963
1802,-3.246703,-0.66412884
1803,3.950947,0.58854496
1804,1.7861291,1.5236968
1805,-7.279415,-1.6870253
1806,3.1654062,-4.2897563
1807,0.61402875,0.2493587
1808,-2.1414213,3.0232162
1809,-2.4060693,1.7311144
1810,2.978336,-4.759441
1811,3.7329688,-0.8758262
1812,3.4759617,-4.463502
1813,-4.179922,0.75854886
1814,-2.135719,4.384965
1815,3.6731007,0.11303634
1816,3.29839,-2.426891
1817,-0.082634285,0.13197559
1818,1.0805693,0.11934052
1819,3.256095,1.2222058
1820,-0.549475,0.19185178
1821,2.7382383,0.16024335
1822,-6.1355157,-2.7084007
1823,1.0817318,0.26888847
1824,2.4069529,-0.26987076
1825,-3.5252633,2.4085183
1826,3.2966409,0.5877953
1827,-3.211019,0.98347175
1828,-3.3148246,2.7063918
1829,-2.963983,-1.1798059
1830,-3.2904744,1.2992861
1831,-1.4751935,-1.3541441
1832,2.1615577,-5.100198
1833,2.9333003,-5.101104
1834,3.5487962,-4.0104747
1835,-4.513816,-0.5577188
1836,-4.24296,1.6785814
1837,5.1842556,-2.4843154
1838,-3.7915936,-1.4518048
1839,-2.5168877,0.3471449
1840,0.2022063,0.5785711
1841,-6.2268853,-2.701904
1842,-2.9424095,-0.061032996
1843,-5.366826,2.4510365
1844,4.0207005,-0.70275193
1845,-3.292915,2.6947618
1846,-4.207171,1.4116551
1847,3.3441205,-3.4700599
1848,-1.2676241,3.1882966
1849,4.49193,-1.8581413
1850,4.8819127,-0.39976838
1851,1.3470666,0.6672121
1852,0.8281453,-2.043112
1853,3.9394937,1.2613746
1854,0.5061608,-0.6095358
1855,3.7161298,-0.71268237
1856,0.76206213,-3.9896066
1857,0.88353026,0.3249527
1858,-4.90223,2.1166375
1859,2.7245905,-2.5270276
1860,3.1229675,-4.367321
1861,-3.759599,1.9806615
1862,2.7122717,2.1817605
1863,4.0076017,4.129835
1864,-4.144852,2.940636
1865,2.739482,0.92204654
1866,-4.602265,4.292311
1867,3.415125,5.2285385
1868,-4.3302155,4.634805
1869,5.30837,-0.21073523
1870,4.868177,0.37288114
1871,3.6873074,-1.6004726
1872,-3.8714855,0.29590967
1873,2.948978,-2.8402848
1874,-3.338279,2.4574273
1875,-6.8964543,3.4891782
1876,2.3728237,-3.935501
1877,1.7659872,-6.191217
1878,-3.176663,2.4250293
1879,3.5713675,0.9865341
1880,2.4995914,-5.563135
1881,-3.4041972,-0.13404806
1882,-3.1145966,-1.2591461
1883,0.2610709,0.4822928
1884,-5.646594,0.980899
1885,1.832544,0.2702289
1886,1.8393089,-0.38851166
1887,2.5403032,-4.9946513
1888,-3.0134478,4.7621284
1889,3.6509438,-0.28225827
1890,-4.020783,2.355916
1891,1.2748532,-3.2820706
1892,2.7880657,0.7393145
1893,3.1825857,-3.8637612
1894,0.84842765,-0.8775283
1895,3.307735,-3.6577592
1896,5.071681,3.2539234
1897,2.215575,3.0131297
1898,1.0893412,0.4336579
1899,-1.6821367,2.852889
1900,4.8199844,-2.8426394
1901,3.8657048,-3.687916
1902,3.657909,-0.16493028
1903,3.156831,-5.238202
1904,4.0214047,-0.0053720023
1905,4.8668337,-4.394506
1906,-6.551711,3.377029
1907,-2.7795799,1.8029763
1908,3.5556996,1.5996268
1909,-4.086414,5.104821
1910,3.6435921,1.1392853
1911,2.908849,2.4413104
1912,-2.363638,4.2604403
1913,2.9534411,-5.729205
1914,2.64049,-4.4422703
1915,-1.6794529,4.0823755
1916,1.0150164,-0.31834483
1917,-4.568942,-0.4059085
1918,4.900939,1.2292589
1919,6.18835,-1.9685761
1920,-3.3030577,1.6637163
1921,2.6281462,-5.3349986
1922,4.140049,-5.2680106
1923,-4.631723,4.7075057
1924,3.487864,-0.11795283
1925,1.3425703,-4.4114656
1926,-4.2868543,2.7940822
1927,-3.4685721,-1.0049697
1928,3.5417924,0.5390365
1929,4.523376,-0.28420132
1930,5.8855715,-3.4277728
1931,-6.7379665,-1.503803
1932,2.7092159,-3.4961479
1933,-4.216136,-1.3051033
1934,-3.7630963,0.5632797
1935,4.1584086,-4.2272973
1936,-1.8805287,3.8725374
1937,-5.34334,0.08160384
1938,2.761623,-4.704953
1939,4.9118705,-5.543236
1940,0.015456007,0.10812817
1941,-3.3958013,-0.9364254
1942,-5.633355,0.66437453
1943,-2.5124815,1.7565619
1944,2.0390549,-3.5544407
1945,-4.76813,3.3124852
1946,2.7903392,0.8697261
1947,-4.355481,3.5168006
1948,-4.236011,1.0319405
1949,3.5066168,-3.2853775
1950,4.128187,-3.2253447
1951,3.1299918,2.336551
1952,2.6553473,-4.738863
1953,1.9267725,0.09887989
1954,3.5216954,1.5645298
1955,-4.023292,1.8145629
1956,-1.9118371,2.2878792
1957,2.370533,0.95711
1958,3.3013368,0.070579
1959,2.7972553,4.72836
1960,2.8819294,-4.021066
1961,1.3088613,0.058590643
1962,-3.493491,-3.0677822
1963,-2.0669549,0.52401376
1964,-1.3583603,0.2548085
1965,3.3565376,1.8491615
1966,-6.5733175,-1.4840693
1967,-4.6205564,-0.24154375
1968,-4.927075,2.3040245
1969,2.9382403,2.3883526
1970,3.950971,0.92404777
1971,2.027105,0.68156284
1972,0.30908298,-0.08834106
1973,-6.7318034,-1.6957372
1974,-3.6965132,1.3932458
1975,2.8980186,-5.0873857
1976,2.0364223,0.012969739
1977,0.9167038,0.9994552
1978,-1.813943,1.3625998
1979,4.432066,-3.0571537
1980,1.0531309,-3.073279
1981,-2.4077098,-2.9814353
1982,4.91027,-0.06670212
1983,-2.3127675,0.5789491
1984,-3.7594213,-0.62866414
1985,3.4830313,1.231184
1986,4.2617207,-3.1197324
1987,3.7558174,-3.4262905
1988,4.9962783,-0.20312104
1989,3.5201342,-1.5790837
1990,-6.3791876,-2.4244766
1991,1.7110575,-6.740746
1992,5.095141,-2.6212337
1993,4.1117015,0.16167212
1994,0.9330956,-0.5203001
1995,-0.8279677,1.7890853
1996,5.5614395,-1.803867
1997,-0.8727518,1.6066405
1998,0.48131967,0.80639035
1999,-1.5869703,-0.5174914
2000,-7.568771,-0.92004496
2001,2.6558635,0.0236115
2002,3.250304,-1.7015097
2003,3.3784409,-0.113554284
2004,2.7901518,-2.6896505
2005,-2.255855,4.2403007
2006,-1.2142751,2.6006057
2007,1.0836535,-0.43844718
2008,2.138449,-0.72981256
2009,3.8982282,0.07736274
2010,-1.7946051,3.6476111
2011,2.2313788,-0.12650412
2012,-5.406892,-0.83636224
2013,2.8410692,-0.36617136
2014,-2.2774172,-2.1406822
2015,3.1486635,-2.6792912
2016,2.5075057,-0.8805275
2017,3.850246,-0.31005743
2018,3.971338,-3.734574
2019,2.8128302,0.3663496
2020,-0.67305565,0.7752778
2021,4.35083,-0.57189095
2022,-3.6504014,-0.26801926
2023,2.892964,0.7672043
2024,4.5525126,-4.150937
2025,-4.0375943,1.5194851
2026,-5.113159,-1.3974091
2027,-4.270937,1.8963835
2028,-4.7490234,4.663348
2029,1.127284,0.3270002
2030,-4.6889067,4.7264357
2031,-4.2151465,0.04635392
2032,2.8073666,-4.4058495
2033,-1.1242862,0.033896245
2034,3.9615493,-4.1075087
2035,4.4998107,-5.8184056
2036,-3.9224713,3.70908
2037,-3.0703354,2.6625915
2038,2.6312745,-3.6195967
2039,-6.7852287,2.4508328
2040,-3.6445947,2.1888344
2041,5.1127973,-3.2044806
2042,-0.9078806,1.0182036
2043,0.55243397,0.3294406
2044,2.252368,-4.4915075
2045,-6.197573,-0.7394125
2046,3.8795085,0.7507787
2047,-2.5082731,2.345363
2048,2.5865932,-5.1214094
2049,3.9601068,-3.2834728
2050,4.918053,-2.1179223
2051,-2.487201,2.9707327
2052,3.5644076,-0.9981631
2053,-2.7872686,-2.0044498
2054,4.9337373,-4.758122
2055,-1.2478547,-0.8848933
2056,3.2091987,-2.5489788
2057,-3.7878432,1.0990235
2058,0.49255338,1.1044221
2059,4.061538,0.049107544
2060,-0.6301494,2.8807573
2061,-3.3049424,0.95468664
2062,3.7117255,-3.7975857
2063,-3.9704182,1.1010695
2064,-2.8047304,1.7805209
2065,2.890122,-0.83156
2066,0.47675574,0.48960823
2067,-4.6620154,0.55386585
2068,-3.9326904,2.728117
2069,-4.7391334,1.5574166
2070,4.588661,-1.5510176
2071,4.381041,-6.0599895
2072,0.28448695,-0.35893464
2073,-2.2747328,1.5650941
2074,1.6642603,1.088345
2075,-3.2756913,-3.4157448
2076,-3.2876675,0.1068342
2077,-3.9315405,5.256995
2078,3.935374,-2.5432794
2079,-2.8514225,1.9398268
2080,-2.1751266,-0.19834507
2081,-7.1982336,3.0609355
2082,-1.7623849,3.4768288
2083,3.7871156,-1.0683886
2084,4.252349,0.26585558
2085,2.1383862,0.58033955
2086,3.0352128,0.345393
2087,3.0581427,0.5094839
2088,2.2596066,-5.3885612
2089,3.0886965,-4.7204256
2090,5.7260585,2.688615
2091,-4.1405387,1.2963737
2092,-4.407027,-1.0196652
2093,0.9077707,-0.061731987
2094,3.201566,-3.1861684
2095,3.3457503,-4.3491025
2096,-8.139585,0.07362722
2097,2.5389452,-3.9088311
2098,-1.4489806,4.4291916
2099,2.9165761,-4.1167097
2100,3.5381136,1.1156075
2101,-2.6618514,4.0682373
2102,-1.7333304,0.09721183
2103,3.709295,1.2062608
2104,1.7302,1.1682037
2105,-3.3857517,3.037208
2106,5.6354694,1.7386023
2107,-2.2007139,2.7167423
2108,-3.5098934,2.731025
2109,3.6259294,-2.5565126
2110,-6.629911,-0.50275445
2111,-0.40196246,0.9953403
2112,2.985059,0.099474415
2113,3.763143,-1.1047004
2114,1.9744219,-3.117309
2115,0.2502573,0.35683626
2116,-4.866843,1.549346
2117,-2.4480703,0.18396391
2118,4.0900607,1.010745
2119,1.6176468,-0.1369982
2120,2.1816597,-6.7699523
2121,2.6065712,0.493482
2122,2.776376,-2.0779371
2123,-3.5269241,-0.64136606
2124,4.2246227,-1.0084274
2125,3.0296507,0.9124984
2126,0.16549496,-0.4154166
2127,-4.737943,4.4999084
2128,-4.86169,5.4261208
2129,-0.7330354,2.7010105
2130,4.0463486,-5.374557
2131,4.5130086,-3.223981
2132,2.6814713,-5.435067
2133,4.3831553,1.8685215
2134,2.473408,-4.6319976
2135,2.5306923,0.48123622
2136,3.2636428,0.49707517
2137,0.26852876,0.46741974
2138,-3.858295,3.605489
2139,-2.5649023,1.2587134
2140,1.8357631,0.21373704
2141,1.8319046,0.8424038
2142,-0.8160743,-0.21719569
2143,1.3377604,-1.0754288
2144,0.83905715,-0.9809308
2145,-4.778217,0.20965439
2146,-3.2337015,0.8858743
2147,5.14421,-5.2486553
2148,-1.512623,3.1522
2149,-4.337452,3.1908824
2150,5.018177,0.5545601
2151,-3.6207821,1.0389583
2152,2.0746524,0.621881
2153,-2.80234,1.226247
2154,-1.2479966,2.4010708
2155,3.059129,-4.9223723
2156,-1.3589325,0.7501381
2157,-1.6946913,-0.032470956
2158,-3.7411988,5.1108303
2159,2.9391413,-0.66274065
2160,-5.6148553,-1.3780423
2161,2.4216933,-1.0746686
2162,2.2885237,-0.7196052
2163,4.439001,-0.8782112
2164,3.9961958,0.69771236
2165,3.1695473,-0.8864256
2166,2.9482856,-3.4621065
2167,-5.077853,0.3911782
2168,3.686435,-3.7495363
2169,2.6697073,1.0120279
2170,-2.6262405,0.9669553
2171,1.5007267,2.4565217
2172,1.5337217,-0.17881946
2173,-4.6123915,2.19431
2174,-1.7898719,3.1391122
2175,-3.749328,-1.300786
2176,4.6474047,-0.58503044
2177,-4.628105,1.6466253
2178,-2.2431662,3.8139524
2179,5.003788,-3.4849005
2180,6.1421924,-5.627284
2181,3.3096142,-5.685866
2182,1.9327183,0.07613323
2183,-3.254111,5.0133977
2184,2.5881057,1.5306036
2185,2.7909997,-0.6560941
2186,-6.023087,-2.1816037
2187,0.9311093,-0.34002137
2188,-0.0022420809,0.70387304
2189,1.9154711,-1.5502638
2190,-4.1815658,3.0417614
2191,-0.8231408,0.7052331
2192,0.7216179,-0.459171
2193,3.3119133,-1.9699575
2194,-2.4993515,2.1698046
2195,4.93885,-3.8242223
2196,1.4365464,-0.41126835
2197,-2.8590295,-0.5715199
2198,2.7255855,-5.261091
2199,4.348276,-1.0515808
2200,-1.4157631,-0.79775774
2201,3.1211255,0.30629322
2202,0.056956336,0.4760124
2203,2.0848513,2.9072554
2204,3.0831366,0.19084914
2205,5.3511877,0.82004094
2206,3.4569988,0.39698815
2207,-0.510506,-0.24889606
2208,3.0404012,-5.960201
2209,-1.1217322,-1.7721235
2210,-3.5623214,0.5728499
2211,-1.9376526,3.4232218
2212,-2.5320914,-0.23847695
2213,-4.577212,-0.72862244
2214,2.2312644,0.16770482
2215,-0.22322138,-0.042369418
2216,2.6544366,-4.5680833
2217,0.35673022,-0.10439127
2218,2.3597105,-4.916278
2219,3.670497,-3.4176323
2220,2.531504,-4.648165
2221,-5.0510306,2.0936296
2222,3.2310312,-1.4160544
2223,3.7103631,0.5201267
2224,2.0913122,-0.22429314
2225,0.08280373,1.6975945
2226,0.25077635,0.5287355
2227,3.52927,-0.31661305
2228,-3.521658,-0.60271484
2229,3.6681378,1.0966024
2230,0.7835412,1.5517317
2231,2.0021741,0.22021689
2232,-4.653799,3.0783517
2233,4.018095,-4.090613
2234,3.9077797,-5.760377
2235,1.5502579,1.1683048
2236,0.5966083,-0.20820233
2237,-1.4135858,3.3978038
2238,-3.7327785,0.29865772
2239,2.8644009,-1.0658898
2240,-3.0735629,-1.0481024
2241,-3.2885692,3.6395128
2242,-3.888001,-2.611909
2243,3.2941632,-2.9691653
2244,4.1268387,1.3072133
2245,-5.0431595,2.1822772
2246,4.616437,-1.0452466
2247,0.17221574,1.0871524
2248,-2.2964349,-0.7199007
2249,0.27898902,1.2711028
2250,-2.6150491,1.2249926
2251,1.2272929,0.5618573
2252,1.5233939,-0.20329899
2253,-0.08518847,2.7171168
2254,5.0215273,-2.3668084
2255,2.918388,-5.568224
2256,-1.3160129,2.6561089
2257,2.3851817,-1.2021836
2258,2.694545,0.5398135
2259,2.0286381,0.28449515
2260,5.3257294,-5.1672893
2261,-4.785629,1.3354875
2262,4.1000824,-2.9846704
2263,-2.1332927,-0.1329673
2264,-0.86095047,2.1400888
2265,1.3505375,0.006278044
2266,-1.9393386,1.9500775
2267,3.593272,-0.9094657
2268,2.4259195,-3.8902178
2269,-1.126519,0.24159607
2270,1.8388792,-0.5057255
2271,-3.8961358,3.5137026
2272,1.9112616,1.5581121
2273,-1.077693,1.6200397
2274,1.371287,0.51404923
2275,3.1099644,-1.4336315
2276,-2.6508372,3.154886
2277,4.8890257,-0.84199613
2278,-3.177428,1.2855026
2279,-6.0787864,0.083422184
2280,-6.4277143,-1.9355792
2281,-4.5676274,2.3488739
2282,-2.105699,1.419171
2283,4.6048803,-5.6679015
2284,1.3942922,-0.70779234
2285,3.8126068,-4.272074
2286,0.5007662,-0.04194712
2287,2.873635,1.0646626
2288,-3.643702,1.525343
2289,0.46602154,0.28166565
2290,-0.5054825,1.7550093
2291,0.718469,-0.30351734
2292,3.4967792,1.1291088
2293,2.662719,-0.91413015
2294,-4.0776405,1.4257252
2295,-2.7431993,2.0249827
2296,3.325876,-3.7470987
2297,4.8167057,-3.8479586
2298,2.803665,0.9660989
2299,-6.4018183,-1.2813607
2300,-2.3829722,1.9837321
2301,2.5545528,2.2816412
2302,-0.28648466,-0.12282898
2303,2.6092944,0.18983431
2304,4.9800267,-0.70619977
2305,-0.6555314,1.2043332
2306,3.21905,0.47632408
2307,-0.4126981,0.53564477
2308,-1.365962,-2.7192376
2309,-5.9537373,1.2208761
2310,3.5715303,-3.280298
2311,0.7496318,4.212821
2312,3.4159775,0.4725999
2313,-1.4380877,0.29529393
2314,-2.691105,4.8352695
2315,4.7182574,1.1837355
2316,4.3346624,-2.5569227
2317,1.7740968,-6.759665
2318,2.0804315,-6.1907067
2319,2.7606325,-4.0961246
2320,-2.794761,1.0771712
2321,-4.0546336,2.7177942
2322,-4.717474,-0.44609454
2323,0.80251294,0.21405347
2324,-4.3467474,4.3430147
2325,2.299342,0.27869502
2326,2.6036725,0.2853347
2327,-1.9573052,-1.2537609
2328,-3.463899,6.700825
2329,2.7220428,-5.874707
2330,-0.28272542,1.2765387
2331,-3.852387,1.2602742
2332,4.2153735,-5.907858
2333,-0.35596108,-0.4431704
2334,-4.323803,1.0565575
2335,-2.9774072,4.859258
2336,2.6930273,1.1207578
2337,-5.1792545,1.2422203
2338,2.1337216,2.8788328
2339,3.0123901,0.5005749
2340,-4.039334,0.4952895
2341,-0.23796625,-0.5840636
2342,4.3954005,-1.6724179
2343,2.8780687,-1.7501673
2344,4.3399663,-4.637324
2345,-3.2444804,-1.6509926
2346,0.36842346,-0.4197988
2347,-1.7745099,1.3701551
2348,-3.4983647,1.8950052
2349,3.9641066,-1.0939112
2350,3.1105294,-3.0136352
2351,1.18879,0.8553094
2352,3.7960064,-5.3578696
2353,3.529727,-3.3901575
2354,-5.192738,0.21118289
2355,2.1650453,0.6017219
2356,-5.5124054,-0.65076417
2357,-4.681195,2.2316008
2358,-0.90230554,-0.12970352
2359,-8.149967,1.5855668
2360,-0.1021523,0.33628103
2361,-2.9154737,0.0675966
2362,-2.1863208,1.8288049
2363,0.86941135,-0.31577194
2364,4.467049,-4.017523
2365,-3.9671357,0.26140523
2366,2.6225932,-1.0139517
2367,2.048598,-3.6088967
2368,2.7663727,-2.7430365
2369,-1.4313295,2.8919785
2370,1.5723898,1.1142615
2371,1.632015,0.85902905
2372,-2.0415637,0.57071877
2373,-2.2614763,-0.5649551
2374,-2.0234132,0.7215196
2375,-1.4603729,0.6131219
2376,-3.225316,2.8987195
2377,-6.0776663,-0.8861764
2378,2.9423866,-0.7028773
2379,2.287439,-5.7540007
2380,-0.6184299,1.6498543
2381,-0.42638358,3.805864
2382,-1.5199845,-0.13825916
2383,2.968191,-5.453594
2384,-1.1440687,-0.26024967
2385,2.0030568,0.36287245
2386,2.9612982,-3.2593703
2387,6.435305,-3.7355077
2388,-0.106976226,0.34096104
2389,3.3320024,1.1425266
2390,-2.342306,-0.8480749
2391,-0.4762196,0.23012894
2392,-2.1748016,5.816369
2393,2.8434167,-3.3355088
2394,3.3930118,-4.4181905
2395,1.9800192,-3.9030426
2396,-1.3984174,4.7015214
2397,-5.287592,1.327967
2398,-2.0480819,3.1193693
2399,-4.083429,2.1102839
2400,-1.9458034,2.0126011
2401,4.0211124,0.68958205
2402,-1.3875782,2.8629565
2403,2.4422102,-3.035141
2404,-6.375808,3.380108
2405,1.7836902,-3.7956028
2406,-1.5490129,-1.2529765
2407,2.1670816,-4.368425
2408,0.44157726,0.7237291
2409,-4.9467015,-1.6228783
2410,4.8141003,-1.1086016
2411,0.7278448,1.7516358
2412,1.4341817,0.25109676
2413,-0.30458292,6.0341296
2414,3.6812184,2.4979763
2415,4.338849,-3.5516562
2416,4.31169,0.55355066
2417,2.3959792,-4.4237785
2418,5.583832,-3.9394858
2419,-1.6653482,2.6115384
2420,-3.4073522,3.367947
2421,3.4998283,-5.6157103
2422,3.6282146,-3.9606287
2423,-5.2537518,2.8747408
2424,2.6673133,-0.4355567
2425,0.72981477,0.74325687
2426,4.358526,0.2925675
2427,3.7493958,-0.27931592
2428,-7.7281237,0.8387541
2429,2.5787845,-4.4674296
2430,3.2135854,-0.09543425
2431,-2.4495304,-1.1339568
2432,5.267616,0.82465756
2433,1.7368661,-5.9242215
2434,3.0927925,-4.279272
2435,1.1565557,0.34565425
2436,4.130964,0.4027279
2437,3.1651394,-4.271047
2438,-2.8360188,2.550976
2439,3.3867002,-2.8980167
2440,-7.364796,-3.5164828
2441,-0.88297534,-0.15078084
2442,-1.6708521,0.03156969
2443,4.300613,-0.6721777
2444,-1.39746,3.6298246
2445,-3.6149619,-0.88029104
2446,2.2713869,-1.6413151
2447,2.106032,-0.037341706
2448,4.305225,-4.584159
2449,4.3664,-4.3562174
2450,3.3224573,-3.176752
2451,-1.9405577,3.1110055
2452,1.8479992,-0.1094028
2453,4.70034,-5.1257257
2454,-4.0604467,1.8881876
2455,3.3579164,0.021973707
2456,-4.811403,2.223859
2457,4.130842,-2.74361
2458,2.345833,1.7202545
2459,0.6144679,-0.22998059
2460,-5.026556,-0.4869142
2461,-3.8290026,5.181839
2462,-4.7917924,-2.1604218
2463,-3.4043205,1.0859329
2464,2.3087173,0.7916733
2465,1.6282415,-0.36845756
2466,2.7871716,-4.5737414
2467,-3.6372368,-0.21807873
2468,2.336402,0.35584036
2469,4.8724613,-2.3192098
2470,4.9712934,2.8517206
2471,2.1341496,-1.4575449
2472,4.830189,-4.315908
2473,-2.2892191,-0.79904735
2474,-5.378526,-2.0232131
2475,2.8185208,-5.8267465
2476,-7.518294,1.5236075
2477,-1.1848931,0.73988986
2478,0.71286434,0.7269004
2479,-5.034309,3.2826314
2480,-4.631471,-0.5972292
2481,-4.839486,2.2817626
2482,-0.031712487,0.7257796
2483,-3.6000345,3.3625965
2484,0.28336102,-5.503822
2485,-1.1573868,-1.7352302
2486,-3.533941,0.051150993
2487,-6.2266903,2.927755
2488,1.0476316,0.66941196
2489,-2.305435,1.3766661
2490,-2.6506245,1.8535862
2491,1.7433412,-0.32658136
2492,-2.758146,1.6671134
2493,-6.2719755,0.55528283
2494,3.7672818,-6.199393
2495,3.0037587,4.389501
2496,1.8832606,-2.3529959
2497,-4.6738987,-2.470816
2498,3.6873162,-2.9749496
2499,2.5311065,-4.21343
2500,-4.46913,4.5083375
2501,-3.641158,0.9291384
2502,-2.9649622,0.653164
2503,-2.8527343,1.3192924
2504,-4.2157507,0.8918649
2505,-3.5710616,3.1358843
2506,1.8937252,-0.10233932
2507,3.6009502,0.5442544
2508,4.2612243,-5.1840677
2509,-3.674539,4.385161
2510,-3.2769024,2.357132
2511,4.3899703,3.1119184
2512,-2.7819195,4.0233808
2513,-2.304538,2.0349436
2514,-2.7387362,1.4364398
2515,-2.5520978,2.8232641
2516,5.539926,-3.2111127
2517,-3.5717092,2.004188
2518,3.8219616,0.46747267
2519,-3.352837,-0.4339985
2520,4.0885725,-3.8961954
2521,2.3869424,0.072078794
2522,-1.5947149,0.3471051
2523,0.1005892,-0.23323166
2524,4.3270254,-5.293647
2525,2.1301076,0.80789804
2526,2.6690633,0.07548876
2527,-5.740876,3.8043027
2528,0.17267875,0.7672534
2529,-0.9559529,-0.37695155
2530,1.9230345,1.2707202
2531,-1.2626836,-0.987963
2532,-1.6796598,1.4417526
2533,3.9830613,-2.7804992
2534,0.4274981,0.23715207
2535,2.4173772,-2.8661604
2536,3.2801032,-0.27413177
2537,1.6134845,-0.035430156
2538,-5.031966,-1.1280038
2539,4.136102,0.6688828
2540,4.2113523,-1.1698557
2541,-4.730023,1.219669
2542,2.304194,-0.03295975
2543,-3.6549823,2.2916148
2544,-3.7842596,-0.7956104
2545,2.285508,0.76479346
2546,-1.4401312,-1.969401
2547,4.3930974,-0.88642603
2548,-4.0490565,3.1427398
2549,-0.93201023,1.624659
2550,4.502052,-4.3165116
2551,3.2508986,1.2718061
2552,1.5879536,-2.0213785
2553,-5.1056385,1.7426252
2554,3.0947323,0.51826406
2555,-4.7306623,2.2543116
2556,-5.9002314,0.0785803
2557,-5.8003917,3.946442
2558,-2.6877255,4.476135
2559,1.9840604,2.5573246
2560,-7.414555,-1.3457116
2561,2.8280826,-2.6893597
2562,4.8069234,-4.414442
2563,3.1026728,0.3033959
2564,4.8073473,-5.2716994
2565,4.1799326,1.7781354
2566,-0.83807,3.3420033
2567,3.6100688,2.6493394
2568,3.4445226,0.008158899
2569,-0.60729045,0.45899898
2570,-2.464366,4.656633
2571,-2.1606643,-0.45504612
2572,0.5164461,-1.2964733
2573,-5.06293,2.8656654
2574,3.4132266,-3.9257655
2575,2.7883515,-0.7068775
2576,-3.325274,4.462246
2577,-0.13762994,-0.47585505
2578,1.51683,-3.7417037
2579,-4.3595095,2.7463522
2580,6.4260917,0.83977854
2581,-1.3204315,2.0217576
2582,0.70294654,-0.023246074
2583,3.5027668,0.9744712
2584,-4.0942316,-0.643096
2585,-2.4169478,0.81408966
2586,4.129494,0.54032946
2587,-3.1267512,-0.37700614
2588,2.8338819,-4.604549
2589,-0.8528442,0.4275625
2590,-2.0387506,0.49160805
2591,1.9354659,0.22652672
2592,2.0538728,-1.3098785
2593,-5.283599,3.3076632
2594,-3.012458,4.919201
2595,-4.285637,0.9684225
2596,-3.343352,-0.69016975
2597,4.276993,-0.8842838
2598,-2.2367375,-0.084283166
2599,-0.4700814,0.3312031
2600,2.8865538,-0.78626806
2601,3.6938424,-3.1840441
2602,1.6387091,-2.8038554
2603,4.196937,1.1919025
2604,3.467296,0.05553045
2605,4.429684,-1.302712
2606,4.269826,-3.6957242
2607,3.5424354,-0.29261583
2608,-4.6949444,-1.0629184
2609,4.489338,-4.288753
2610,3.9373536,-5.612001
2611,2.0900664,-0.18327436
2612,-4.785524,1.7490644
2613,3.4121184,-3.4771237
2614,1.1073377,0.72413516
2615,-3.8218656,3.080835
2616,-3.5552466,1.6426533
2617,4.6230693,3.8040721
2618,-3.2536523,-0.7113293
2619,-0.9674506,-1.8633657
2620,4.5080204,-3.4427786
2621,4.571547,0.21511002
2622,4.493718,-4.548443
2623,4.206611,-0.72900254
2624,5.444864,-3.737821
2625,2.0916889,-3.145486
2626,1.9925575,0.8921042
2627,1.6319262,0.7013993
2628,3.1557548,-4.6304326
2629,1.9724029,1.8612056
2630,-3.4737396,0.5112877
2631,3.5393267,0.46857655
2632,3.69616,-4.323073
2633,2.44581,-1.9166778
2634,3.8052974,-3.4306474
2635,-4.026958,-1.2289875
2636,-3.9783235,0.14788897
2637,-3.8861997,4.3896556
2638,-4.6050067,2.2962348
2639,4.6099105,-1.353135
2640,5.7907586,-2.6857507
2641,-4.056428,1.3377471
2642,3.765642,0.91679746
2643,2.499017,-3.8991656
2644,5.1024694,-2.2178373
2645,-6.8000884,-1.718296
2646,-2.8650825,2.2880073
2647,-3.1712062,2.0168974
2648,3.212741,-2.2143626
2649,4.400201,0.98563504
2650,3.8257153,-3.3892348
2651,2.269441,1.265135
2652,-0.2619565,0.6304856
2653,3.3299475,-2.1736662
2654,-3.471872,3.5963008
2655,3.011779,-1.200579
2656,-6.407002,0.34690526
2657,-4.1889753,4.0783067
2658,4.0969343,-5.5032763
2659,4.060157,-1.4399458
2660,-4.4157233,-1.1248181
2661,1.2671632,0.40256834
2662,2.7974076,4.528649
2663,1.6188654,0.72498757
2664,3.2545834,-4.50917
2665,2.9760852,-2.6878507
2666,-4.6338043,3.4484859
2667,3.0495963,0.16532488
2668,5.474187,-4.7653093
2669,4.230408,-5.071521
2670,3.7281404,1.7714148
2671,1.4476125,-3.0507834
2672,-2.04071,-0.7371026
2673,-1.9174138,-0.99361247
2674,-2.8216352,2.5967126
2675,1.0567074,0.8675394
2676,-2.7864919,0.05694229
2677,-3.5763419,1.2480576
2678,3.4526515,-0.5575929
2679,3.6660824,-0.75504637
2680,2.9805183,-4.3012085
2681,2.912357,2.6405475
2682,-4.592838,2.313584
2683,2.2336273,-0.23482549
2684,4.427109,-5.121816
2685,-5.287914,-1.6806139
2686,2.6960037,-3.432281
2687,4.646169,-4.833296
2688,3.1836145,1.0624657
2689,1.2461383,-3.1945646
2690,4.3286824,-3.4306052
2691,1.5663342,-1.9057508
2692,2.9826531,-2.2485301
2693,2.9281256,-4.8023796
2694,-8.0863905,-1.9780227
2695,2.8610532,0.28001544
2696,4.4424233,-1.6659254
2697,4.459454,2.6591244
2698,-2.623156,-2.445571
2699,-3.437323,0.93622345
2700,-2.4873657,3.8949125
2701,-4.452966,0.6747698
2702,1.8002125,-3.8088496
2703,-2.170508,3.9465194
2704,4.0170364,1.1984663
2705,-3.968447,2.7289305
2706,3.0522907,1.356071
2707,-0.12839325,2.3961315
2708,6.286421,-0.46330076
2709,-5.024326,2.513018
2710,-3.7853336,3.7023828
2711,2.7389002,-7.1162305
2712,3.502208,-2.328952
2713,-5.4870815,2.5741122
2714,2.5189095,-2.9069722
2715,-6.294214,5.0389447
2716,3.143497,-3.2147322
2717,3.2186298,1.796509
2718,3.000009,-1.9554327
2719,-6.5680914,1.9480113
2720,-4.3943663,0.49955866
2721,0.38782936,0.6197405
2722,4.1546965,-1.1325232
2723,0.03537242,-0.2427544
2724,-2.0376024,-0.061021656
2725,-1.9153409,1.9936728
2726,5.1659303,0.036485173
2727,-3.3648431,3.3765717
2728,-1.2887473,1.4445361
2729,4.105309,-4.967621
2730,-1.6592655,2.0543838
2731,-3.7770152,1.0407085
2732,5.5022793,-4.56656
2733,3.7101707,0.35436547
2734,-5.3681436,2.4191024
2735,4.155802,-3.4948418
2736,0.6726157,0.15802051
2737,2.995682,-1.7820435
2738,0.028079556,0.7856406
2739,0.957379,0.6014745
2740,2.6376352,-3.963098
2741,-2.5970514,4.185221
2742,-1.690367,2.9651318
2743,2.6570866,-0.37625062
2744,3.017104,-4.832228
2745,3.0567837,-4.201793
2746,4.1309924,2.352276
2747,-0.23693307,1.4109776
2748,-4.2575555,2.2065175
2749,5.4831133,-6.767385
2750,2.3973174,-0.38625503
2751,-2.0845892,0.59703666
2752,5.2591596,-4.5909657
2753,2.4814365,-0.6809257
2754,-7.080824,0.49517098
2755,-5.351299,0.077182695
2756,2.238489,-1.5048729
2757,2.9302738,-0.8291893
2758,-7.7770715,2.6671896
2759,1.5249566,-5.870854
2760,3.8294096,-4.6485233
2761,2.7412708,-4.0141163
2762,-2.8043737,3.5489545
2763,2.1153743,-4.59238
2764,4.1088715,0.29993844
2765,3.971938,-4.9983335
2766,-0.5922136,-0.108141385
2767,2.9287498,-3.6056979
2768,-4.4185486,1.8681713
2769,3.7432868,-1.2210894
2770,2.4399276,0.89143544
2771,-1.4782227,3.4718363
2772,2.7621446,4.40561
2773,-3.525583,3.1806004
2774,2.1035821,-0.27964985
2775,-3.1035862,0.69411355
2776,3.7006764,-4.6973596
2777,2.265956,-6.358619
2778,4.3182597,-0.5151917
2779,-3.2796571,0.01875065
2780,2.58103,-3.4430919
2781,1.8312236,-4.49988
2782,2.2218475,1.0196157
2783,-1.1457629,0.76943105
2784,-1.9708613,1.7836374
2785,-2.225989,4.3546
2786,-5.4157004,0.22294064
2787,-4.3307166,0.85182697
2788,3.8018224,-0.0892097
2789,-3.5013516,4.5047445
2790,3.2412617,-2.249187
2791,-6.913553,-0.11475982
2792,-6.9245434,0.42814726
2793,1.0726335,-0.10285815
2794,-1.3902514,1.550401
2795,-4.412121,0.8771547
2796,4.8023686,-3.6968377
2797,-4.2639847,1.561784
2798,3.9069784,-3.2860017
2799,-2.6795638,2.8826838
2800,-0.4415524,1.2703394
2801,-4.237228,2.3450568
2802,3.1757,-1.6583534
2803,1.6934772,-0.17730531
2804,1.8461667,1.5040181
2805,1.3389676,0.73961604
2806,-0.76204425,2.8226283
2807,4.798159,0.84406227
2808,-3.133783,-0.031070815
2809,-3.1641006,-2.6316588
2810,-1.5617702,-0.5087826
2811,-1.2864617,1.997066
2812,1.6734489,3.072571
2813,4.6725,0.84491175
2814,-1.4053843,0.16746944
2815,1.9190844,0.09245568
2816,-1.429199,-3.2013183
2817,-0.53564256,1.1863639
2818,5.1915975,0.97510433
2819,2.9645443,2.2393644
2820,-3.6806095,-0.4197882
2821,-2.4599068,-0.70555806
2822,2.8019073,0.07617395
2823,-1.466708,2.3238747
2824,-4.593063,-0.79439026
2825,-4.0370417,4.4174075
2826,-2.0691369,-2.2745428
2827,-2.7310252,-1.19271
2828,3.2280824,-3.4654336
2829,5.3131614,-2.7006671
2830,-3.972227,1.4343796
2831,4.3701897,-1.2169603
2832,-3.7750428,0.9757671
2833,3.8475661,-4.4594693
2834,1.0700017,3.1232526
2835,-4.4666266,4.451645
2836,3.8279152,-1.1626366
2837,-3.4989173,2.3774354
2838,3.9844246,-4.234694
2839,3.1963584,-0.41218483
2840,0.97770053,1.1609056
2841,-0.5038437,0.286348
2842,2.6981094,-4.3229623
2843,-0.86885047,-4.0013947
2844,-3.767133,-0.94302905
2845,6.019241,-1.296632
2846,-3.3625333,4.855477
2847,-5.624336,0.88105893
2848,3.290326,0.9966215
2849,-0.74234444,3.2399843
2850,3.824615,-2.4422557
2851,4.4539185,-2.6262736
2852,-2.6492958,4.02053
2853,-4.3828807,0.62496614
2854,3.2520802,1.3694022
2855,1.5760342,1.8891212
2856,-0.119373634,0.06128321
2857,-4.5874257,2.8405304
2858,6.884228,-5.923742
2859,4.1872854,-3.99999
2860,-2.767944,3.493154
2861,-3.177314,-3.0050685
2862,-0.3213541,-0.11771869
2863,3.3168728,-0.6293214
2864,3.8131456,-1.7542531
2865,2.7425568,-3.0787349
2866,-1.4704112,2.0849848
2867,2.4141831,-2.184469
2868,2.988764,0.13652472
2869,3.6664548,-2.6375892
2870,-5.1742334,-1.2840815
2871,-1.4551044,-0.13164073
2872,2.54384,3.628184
2873,4.3959284,-4.365491
2874,-2.6358495,1.7126592
2875,1.751075,0.76778245
2876,-0.35486388,-0.4230527
2877,-4.6929207,0.6491824
2878,2.1156046,0.15898147
2879,3.7682302,-2.657279
2880,0.38032347,0.049108125
2881,3.2208068,-3.5900688
2882,2.7276027,-0.7633851
2883,-0.5125266,3.630437
2884,3.499569,-7.2947545
2885,-1.973001,0.83068717
2886,4.187802,-3.7680647
2887,-1.0403337,-2.5360017
2888,-5.63891,-3.2499077
2889,2.2967944,-0.7266301
2890,2.914167,-3.8518546
2891,3.3640668,-3.2356002
2892,0.2769357,-0.27487248
2893,2.2047653,-2.3696074
2894,2.5874803,-5.45525
2895,2.8895767,1.4202288
2896,4.135918,-4.642122
2897,6.2600093,-4.67762
2898,3.5186799,-0.31006694
2899,2.4916544,-2.4618347
2900,-3.2973123,1.5152913
2901,-5.2265134,2.5909278
2902,3.0059123,-2.9527972
2903,1.4630783,-3.0221357
2904,4.1860785,-1.9604633
2905,4.047334,0.09542228
2906,2.4865963,-5.228945
2907,-4.316948,0.0433311
2908,-4.32799,2.6510336
2909,-2.1400633,3.8159606
2910,-1.1389229,0.29022852
2911,-1.2115412,3.2515376
2912,3.7477846,-3.1226962
2913,-3.5414054,-0.35751095
2914,2.867664,0.688889
2915,-3.3038242,0.71516716
2916,4.7505364,-0.77660626
2917,2.9507186,-2.5038624
2918,2.9372473,-3.147415
2919,-5.1336875,-2.7798493
2920,-0.46596414,-0.3766188
2921,-3.041785,1.8576095
2922,1.3972442,-5.0726304
2923,-2.3393536,5.2236667
2924,-6.414858,-1.1833092
2925,2.2875283,-5.9767065
2926,5.475473,-2.162923
2927,1.8663744,0.3239462
2928,1.2969494,1.0428616
2929,3.1335375,2.3688354
2930,-1.0159881,0.46511614
2931,1.514582,-6.222273
2932,2.2283232,-3.0700524
2933,4.5341425,-3.1616964
2934,0.44875777,-0.5908253
2935,-3.6938832,2.1586185
2936,-3.0840755,1.7258083
2937,2.5138667,-0.41788137
2938,-0.33306748,0.85067457
2939,3.4681747,-1.8700986
2940,-2.7745337,2.460647
2941,-2.1777854,2.4185443
2942,-5.507325,0.51124316
2943,-3.7853498,-1.538674
2944,4.6966963,0.043094292
2945,3.0486171,0.14765817
2946,-3.1419802,-0.110407025
2947,-3.821866,3.2010946
2948,2.466669,0.24581324
2949,3.2377775,-0.35953888
2950,-6.4799266,-1.627132
2951,1.6700033,-5.1270037
2952,4.5815806,-5.2723083
2953,2.3264828,-4.543574
2954,4.255371,-6.8882318
2955,2.3182843,0.68533254
2956,1.6105843,-1.3029598
2957,-2.659911,0.35509062
2958,-1.7713548,1.710552
2959,-4.500094,1.8033106
2960,-1.7969518,4.2406034
2961,5.3974667,-2.3269682
2962,-2.3284962,-0.061604142
2963,3.5195987,-5.370804
2964,-2.5784721,0.4222615
2965,0.020690976,-5.973401
2966,6.040542,-4.3906755
2967,0.54515284,3.7134948
2968,1.8618028,-3.0601315
2969,0.24619381,3.6648955
2970,2.78415,-5.3256426
2971,-4.1162724,0.47122484
2972,-2.8041766,0.51291144
2973,-2.5328522,1.1856446
2974,0.49717957,-4.8815155
2975,2.0673773,0.07164059
2976,-0.267094,1.0561748
2977,-3.515334,0.8351892
2978,3.6092594,-0.60194963
2979,2.6055877,0.9010415
2980,2.97725,0.08055336
2981,0.9325646,0.15039067
2982,2.1503057,-4.453888
2983,-2.2902331,2.0879579
2984,5.0842943,1.5001544
2985,3.3632438,0.7318519
2986,-1.5380602,2.225976
2987,3.2890644,-1.5697271
2988,-2.6733809,3.470645
2989,4.489473,0.76546544
2990,-1.5552434,1.5323566
2991,2.0367095,0.6144526
2992,2.962931,-0.23625611
2993,0.6623026,0.26443568
2994,-1.6166141,0.008566118
2995,-3.661148,4.1734705
2996,2.9491096,-4.511613
2997,3.2609622,1.6282296
2998,-6.171102,1.2568468
2999,3.3022711,-3.4928572
3000,-3.9518032,0.8394634
3001,-3.7316306,2.4745922
3002,3.6176586,-1.1607401
3003,-1.8360798,-0.96661603
3004,-1.7423079,-1.0997744
3005,3.272672,0.76321507
3006,-6.3490205,0.7047053
3007,4.1106644,-5.46196
3008,-3.9945674,-0.305269
3009,-6.9346538,1.2089934
3010,4.4654045,-4.3254743
3011,-1.272204,4.282088
3012,3.5933442,-1.243857
3013,-1.1102879,1.4892721
3014,-1.4916332,1.4576495
3015,3.3348715,0.4623507
3016,4.78409,-3.6634505
3017,4.5484753,-1.8763489
3018,-2.5724752,-2.5744884
3019,2.5693855,-6.505044
3020,1.9041743,-1.6105069
3021,-3.33855,-0.3331484
3022,3.7733707,-4.577658
3023,4.1333833,-3.5231774
3024,1.816284,0.16877957
3025,6.0346713,-1.7713639
3026,-2.2536044,2.3797793
3027,4.0524964,-4.8594923
3028,2.603484,-2.1035266
3029,-2.9678419,-2.0005665
3030,-3.3847675,3.0404735
3031,1.3471162,-4.7026916
3032,-3.8744338,0.5199082
3033,3.1148388,0.41104165
3034,-4.0167956,0.23986638
3035,1.5944139,-3.4878507
3036,-1.5140071,0.24813372
3037,2.7863035,-2.8617902
3038,-0.49860168,2.7003539
3039,-0.11553021,-0.27167743
3040,-1.496515,0.7989278
3041,0.9199627,0.86745083
3042,1.2684733,0.7102961
3043,-3.8701525,0.27719915
3044,5.2776318,-2.5350187
3045,4.2956343,0.26027942
3046,-3.2752898,3.2783477
3047,5.470225,-2.839814
3048,3.5185726,-3.7456782
3049,-3.1115131,1.4563886
3050,3.3806024,0.6855345
3051,5.2998247,-4.6781883
3052,6.115216,-4.92039
3053,1.347872,-5.990907
3054,-5.6438594,1.7568446
3055,-3.8365798,2.139072
3056,-4.254993,2.3693628
3057,-0.22520709,-0.56882316
3058,-4.2173777,2.5566502
3059,3.779448,0.53181
3060,-0.69676894,0.4125892
3061,3.7883987,3.7802825
3062,4.139861,-4.3027635
3063,4.087709,-5.759106
3064,3.6486342,-3.2567885
3065,0.34657067,0.39551744
3066,-0.4460752,-0.40953347
3067,4.27661,1.7231491
3068,2.6147838,0.17868274
3069,4.1255097,3.082998
3070,3.505312,2.372104
3071,3.9923995,-2.2782712
3072,-3.2622006,0.6831922
3073,2.837054,-3.3842385
3074,3.064788,2.1764035
3075,1.5226308,-0.55977887
3076,-1.7943648,-1.3932786
3077,3.9605002,-4.1253724
3078,-3.197794,3.6024883
3079,-1.7416042,2.888215
3080,-3.6715767,-0.68478274
3081,4.573818,0.3735657
3082,3.8286164,-3.595591
3083,-3.437685,0.7422279
3084,2.4728415,-4.2259197
3085,3.9660027,2.0242074
3086,2.8440256,-3.0228198
3087,-1.5607324,1.5587996
3088,3.9296813,-5.025125
3089,0.8754175,-0.64489347
3090,-3.7033083,2.8780253
3091,1.8556861,-6.3632774
3092,3.11144,1.4798323
3093,0.67242056,-2.9534705
3094,0.72469234,-0.024386192
3095,1.8748547,0.20815748
3096,-5.607369,-0.22400795
3097,3.7588844,3.2095182
3098,-4.45213,5.5636015
3099,-2.7090425,3.3889115
3100,-2.0488853,-1.6206038
3101,3.5228915,-4.0427747
3102,-2.549581,3.2539368
3103,4.0138044,-1.08031
3104,4.7628164,-4.7610273
3105,5.956832,-3.2340448
3106,-4.409029,2.4934
3107,1.4655695,-4.5618362
3108,6.286001,-5.0965843
3109,4.8470283,-3.954669
3110,-3.3053453,3.1990347
3111,4.3356276,-4.1063504
3112,-0.5500195,-0.19406997
3113,5.2355137,1.2349004
3114,4.573553,-0.33858693
3115,-2.8388054,2.5926375
3116,-1.8214734,-0.5321403
3117,-0.9129997,1.7109699
3118,1.6960886,-4.2863483
3119,4.1558256,-4.14881
3120,-3.5221312,-2.5690334
3121,1.5088011,-2.9490497
3122,1.3023666,0.3812766
3123,0.18779211,-0.84317183
3124,2.180621,-4.5778213
3125,-0.7389448,0.49266577
3126,2.53357,-2.0475676
3127,-2.352113,5.2820487
3128,2.5187576,-5.6554904
3129,5.3579535,-4.5356183
3130,-2.6652005,2.3811269
3131,-1.6284802,0.5556642
3132,-2.3574848,3.7859118
3133,2.839123,-5.975005
3134,3.7735832,-6.5189967
3135,2.6978397,-3.6038122
3136,-2.41192,4.9638968
3137,1.8102025,0.2332911
3138,2.4174492,-2.544279
3139,1.343025,-0.3227566
3140,2.009285,-0.18540412
3141,-2.4085534,3.0620346
3142,-3.893473,3.2386806
3143,2.1917846,-4.905922
3144,-6.2147593,1.756281
3145,-0.42487305,0.6234928
3146,3.7710922,-2.6120214
3147,-1.1664228,-1.1993649
3148,1.460253,-0.4551076
3149,4.6672673,-3.292883
3150,2.9532366,-0.38871187
3151,-1.3009522,0.38985908
3152,0.48912185,0.58194554
3153,0.30725253,-0.6368776
3154,3.9798632,-1.009368
3155,1.680777,-3.393992
3156,-2.3402843,2.0571723
3157,-2.550482,0.44167125
3158,-4.056109,1.8061061
3159,-2.4523833,2.3217773
3160,1.6192821,-0.26705688
3161,4.5870295,-1.914717
3162,-2.993349,0.33530912
3163,-6.0983706,-1.9333321
3164,-1.8157129,-0.38530743
3165,-1.8426261,0.038788147
3166,-5.779941,-1.0902257
3167,-1.88725,-0.03607213
3168,1.7321286,-0.44914722
3169,0.9537294,0.7062887
3170,4.827207,-4.4762864
3171,-4.3537736,3.9411497
3172,4.099383,-0.6785164
3173,3.738021,3.6183958
3174,2.300794,-5.7787967
3175,-3.82018,-1.4765221
3176,-4.4132156,2.6812906
3177,-2.1496959,-0.27271932
3178,-3.478127,-0.6897901
3179,-2.299423,-1.5664438
3180,3.256823,-5.424903
3181,-2.246306,-0.80885625
3182,-4.8193183,1.7400031
3183,3.4718792,0.5083631
3184,-7.222455,-4.413472
3185,2.956196,-2.4109545
3186,3.7432525,-4.737328
3187,5.047716,-3.2241137
3188,-6.008943,2.2059474
3189,-1.6310916,0.7547793
3190,-3.987927,1.9197133
3191,2.56471,0.89539087
3192,1.75154,-4.5656633
3193,-4.7999716,4.4746213
3194,5.076336,-3.1070125
3195,-2.6267972,1.7685192
3196,3.360454,-0.32040384
3197,3.8508453,-2.89766
3198,-2.2443979,2.637481
3199,-3.0914705,2.4492059
3200,-0.23565443,0.9559006
3201,1.7462583,1.3260562
3202,0.84434855,0.79361105
3203,-3.7009077,0.03669505
3204,4.17865,1.1519208
3205,-3.7775183,3.0351052
3206,-2.0699916,0.23672765
3207,-4.9178853,-3.530251
3208,2.5507886,-4.312993
3209,2.6954947,-0.8376047
3210,3.9529982,-2.147437
3211,4.39741,-1.1535621
3212,0.63160515,-0.6335292
3213,3.4176514,-0.20085302
3214,4.006384,0.2902748
3215,2.7848065,-4.6126356
3216,3.938596,-1.4408015
3217,3.6191418,-5.196482
3218,-2.307287,1.1840639
3219,-4.119274,1.9552734
3220,-0.05457993,0.7607141
3221,-3.503741,-2.7454028
3222,-1.6781013,2.3445954
3223,-0.6287353,1.7223518
3224,-2.9483602,3.1897526
3225,-2.7633817,-1.585296
3226,0.5271103,-0.81012595
3227,2.3511708,0.48813525
3228,0.26573712,0.113610305
3229,-3.1093645,0.34290412
3230,3.9399307,1.7024589
3231,2.1362183,0.1115071
3232,2.9234838,0.53847706
3233,-0.5903291,0.5360384
3234,2.0491574,3.8017423
3235,3.8674743,-3.0333467
3236,2.4768937,1.855637
3237,0.8701868,-0.5148747
3238,1.8418003,0.11372013
3239,3.3477514,2.1290627
3240,1.0470097,0.77058256
3241,4.319704,-1.0027146
3242,4.0202503,-4.5887127
3243,2.5758646,0.086813115
3244,-3.0916488,-0.15993941
3245,-2.3315506,1.6538088
3246,-5.876114,4.503637
3247,3.13263,-1.9792788
3248,0.20011584,2.7493327
3249,2.76949,-3.5980985
3250,-3.7630675,3.1395059
3251,3.5983162,2.2711236
3252,3.4816644,-0.5214374
3253,4.26018,0.9406455
3254,0.5330962,0.56735617
3255,3.828752,-2.9579601
3256,3.2525172,1.7270504
3257,-3.8966832,1.1892142
3258,-4.0133367,-2.240017
3259,-3.492706,1.947597
3260,2.7337365,-1.6800331
3261,2.465933,-0.6245257
3262,-0.77212685,0.24762161
3263,-0.8835768,-0.8526658
3264,-4.254958,2.7245567
3265,-4.675127,3.974739
3266,-2.1255355,-2.088263
3267,-3.9585056,1.8087885
3268,-4.5549393,1.8846313
3269,2.4698641,0.8523061
3270,3.0441737,-0.92523617
3271,2.526381,-2.736147
3272,-0.76457006,3.2626238
3273,1.7454283,1.3670421
3274,3.8996375,0.32913616
3275,-5.782263,-1.431576
3276,-0.16007502,-0.6929809
3277,1.9606991,-0.15712738
3278,0.97925675,-0.24193347
3279,0.8678827,1.1416582
3280,2.637836,-4.9970284
3281,4.611646,-3.6591344
3282,0.46276158,0.23721589
3283,4.4939575,-4.9302554
3284,-0.8415722,1.444163
3285,4.14518,-5.1127152
3286,-0.401645,-0.33849752
3287,-1.6355147,3.5964577
3288,-2.5832117,2.1656249
3289,3.7685213,0.7765826
3290,1.2633824,-3.6628199
3291,0.7388342,-0.33795953
3292,3.033517,-0.71417356
3293,-1.2726386,3.5661032
3294,-3.5112922,0.7798046
3295,-2.5913703,2.6034224
3296,1.3927674,0.44236684
3297,-3.6635082,-2.7411654
3298,1.263117,-0.63519305
3299,5.585202,-6.004058
3300,0.9757862,1.1394559
3301,4.4567533,-3.8868144
3302,3.3864262,-1.0261225
3303,-3.9562986,4.117115
3304,-3.5132992,5.7518067
3305,-4.0640635,0.1348437
3306,1.8812555,-3.7057726
3307,1.7225287,0.11818647
3308,4.087856,0.18126048
3309,5.313006,-2.4087293
3310,-3.0441115,0.20842536
3311,4.2615156,-7.0123215
3312,1.0886669,-2.0060613
3313,4.806749,-5.040474
3314,3.1339839,-0.24161017
3315,-1.5083133,4.857404
3316,1.7917688,0.72863454
3317,-4.737028,1.5521188
3318,-2.6231906,-2.7116716
3319,3.7244325,-3.533468
3320,-7.830619,-2.0208337
3321,-2.0440266,5.62466
3322,0.48422313,-0.12408029
3323,-1.1909771,2.5835094
3324,2.9885921,-3.7137427
3325,-2.628684,2.9854202
3326,-2.7531955,0.7620767
3327,-3.141499,4.316451
3328,3.4176764,-2.060025
3329,4.331481,1.0822401
3330,3.9095411,-2.499721
3331,4.635079,-3.6875696
3332,2.3534303,2.4402986
3333,-4.7679043,-1.3199587
3334,2.7255206,2.0491319
3335,-3.387398,6.355172
3336,6.0075235,-1.665306
3337,3.2543085,-3.4844828
3338,0.6477695,-5.8380017
3339,2.0024252,-3.4072962
3340,3.0154743,-1.7573692
3341,-2.2754507,0.63000846
3342,2.852716,-3.8426003
3343,2.5734098,-3.1877337
3344,3.0932453,-3.6206887
3345,-4.3184795,4.7339606
3346,3.4698393,-3.696552
3347,-2.1826472,3.5510967
3348,2.5906584,-4.567267
3349,-1.6254318,-1.2029316
3350,2.7025394,-6.4535785
3351,2.5160182,0.100595914
3352,-6.7276263,-0.57628536
3353,3.6620328,-3.885171
3354,4.116649,2.8440254
3355,5.4970336,0.79853475
3356,-2.11207,1.2551744
3357,4.372013,-4.446245
3358,3.8933737,-2.8476868
3359,-1.1857431,0.15979247
3360,-3.249732,2.07244
3361,-3.389909,3.73579
3362,-2.6284313,1.5720125
3363,-3.6520338,3.914544
3364,0.85966426,0.9618776
3365,2.036281,0.49726686
3366,2.6034386,-2.6809435
3367,-1.5750319,4.328354
3368,-1.6566392,3.2283332
3369,4.581152,-2.2003484
3370,-2.2902675,-0.58923167
3371,4.1091795,-3.703679
3372,3.8374746,-5.5043063
3373,1.0722797,-5.103599
3374,-2.664592,-2.5255013
3375,-2.4969711,2.9333355
3376,4.025295,-2.852787
3377,-5.0326085,2.2856083
3378,-0.98695964,-0.13011166
3379,-2.5209086,3.1439667
3380,2.105975,0.19850028
3381,4.738711,-4.0721536
3382,3.1068332,-1.456504
3383,4.431708,-4.269628
3384,3.7180471,-1.2026427
3385,3.518139,-4.2129135
3386,-3.4735098,2.1564903
3387,-5.5815725,-2.3770893
3388,-2.5171475,0.46173277
3389,-6.4576426,0.54888743
3390,-5.294186,-2.7745647
3391,3.3738992,-4.909613
3392,5.348293,-2.9495852
3393,0.98774016,0.15242673
3394,3.2514539,-4.9186873
3395,-2.9341786,2.5890894
3396,4.8097353,-5.1887507
3397,2.3367994,-1.2014072
3398,3.6249962,-0.23957446
3399,3.9807975,0.03866548
3400,4.1232076,0.54725444
3401,4.235522,-0.03638845
3402,-3.5581796,2.4943707
3403,0.54463047,0.21667951
3404,2.8818455,-5.2356014
3405,0.10911839,1.2221665
3406,-5.149564,3.885469
3407,2.1280208,0.6581361
3408,-3.1853242,1.5419673
3409,4.833208,-3.523117
3410,4.178403,1.141733
3411,4.4707108,-5.1010785
3412,-2.4241312,4.143824
3413,-0.9942433,0.13515545
3414,-2.5282762,1.0485811
3415,4.622702,-5.4045305
3416,-2.2927125,2.283729
3417,5.797265,-3.254296
3418,0.7883682,-0.26149434
3419,-2.8307056,-0.84452397
3420,5.455462,1.7683212
3421,-5.0641575,-1.0635531
3422,-2.538559,2.516364
3423,3.60943,-2.5751522
3424,4.639574,2.8031983
3425,-2.2281723,2.6244457
3426,-4.4698353,1.1297289
3427,-3.205116,2.5439126
3428,3.4577186,4.6284757
3429,3.1363459,1.9338403
3430,0.96160126,0.36960214
3431,-2.406115,5.1084833
3432,-0.12630363,1.3451383
3433,-2.2741685,-0.40288094
3434,0.9359713,0.04313638
3435,1.6870794,0.6750816
3436,-2.744182,4.537566
3437,3.886185,2.2177067
3438,2.5366275,-4.6539774
3439,-4.3770337,1.177396
3440,2.201933,-2.9294057
3441,1.6038386,-0.53816646
3442,-2.3503683,0.6808575
3443,0.17150974,0.8723649
3444,-6.696068,-0.13366817
3445,3.6130435,-1.9681638
3446,-2.4969301,2.2078
3447,-2.6621966,4.854664
3448,4.501627,-0.03301262
3449,-4.58509,2.187172
3450,2.5037732,-3.5814536
3451,4.092531,-0.86999
3452,0.43674135,0.5957058
3453,0.986318,0.28472465
3454,1.8902906,0.521294
3455,3.9763134,-3.9732943
3456,2.8538413,0.10559524
3457,0.9255594,0.06337755
3458,-5.091529,4.1704674
3459,-1.1638626,5.85434
3460,1.3033676,-0.03999471
3461,3.396523,-2.2449527
3462,-3.1328797,5.976415
3463,2.386266,-2.909316
3464,2.6568613,-3.6824608
3465,-4.690591,0.409669
3466,-1.1822679,2.3029811
3467,3.8694844,-4.6175504
3468,-4.4855413,-2.131417
3469,4.658952,3.1817489
3470,-3.1106796,1.127322
3471,1.3659573,-3.5354621
3472,2.9377565,0.80098593
3473,-1.1752963,-1.1293385
3474,1.1974727,-0.2257011
3475,3.9321806,-3.3868098
3476,-1.5021096,5.795865
3477,-2.4778695,0.21177569
3478,-1.0953099,1.7855585
3479,5.353959,-6.530216
3480,2.778686,-4.9188247
3481,4.400641,-1.953771
3482,2.1305614,2.1899817
3483,-4.962139,1.0289819
3484,2.8026104,-5.105012
3485,1.9968491,1.1647826
3486,-0.6174931,0.67866856
3487,3.9074423,-3.9919
3488,-0.03139647,0.61900127
3489,2.8883655,1.0225074
3490,-0.35729486,1.1632344
3491,4.0179076,1.1308401
3492,-1.1157695,1.6410339
3493,2.2237024,0.26810622
3494,2.1192744,-0.025439823
3495,-2.7870042,4.072517
3496,3.7873914,-3.9675512
3497,-3.0223496,2.6461697
3498,-5.009814,4.747258
3499,4.4661703,-3.1219525
3500,-2.193447,2.0346067
3501,4.91886,-0.431886
3502,3.3409948,0.9225138
3503,-1.3310642,-1.0388447
3504,5.0796633,-5.081363
3505,-2.433387,-2.1801877
3506,2.5578063,-0.06853617
3507,-2.3986866,0.44902647
3508,-8.669493,-1.3924192
3509,2.9164748,-1.3873454
3510,-3.9788284,0.26934966
3511,4.0520654,-2.1039624
3512,-5.74589,2.139546
3513,0.8688167,0.04038597
3514,3.9816854,-0.5209898
3515,3.1335154,-1.4136019
3516,2.6288729,0.75762457
3517,2.7049916,-0.16263765
3518,2.5574367,-3.6284294
3519,-5.4284143,-0.1482964
3520,3.6208649,0.014902965
3521,-5.2257037,2.769435
3522,3.858428,-4.4200125
3523,3.3420982,-6.4082
3524,6.0121293,1.0857283
3525,-1.8916451,0.41475385
3526,1.485559,-1.4961015
3527,3.12392,-4.8625283
3528,-4.5597177,0.18526997
3529,-2.5133295,4.2067037
3530,-3.622453,1.7767328
3531,2.634685,-3.3906026
3532,3.5865622,-4.5746036
3533,-5.362915,1.509923
3534,-2.942718,-1.3238089
3535,3.1167452,-3.369148
3536,-0.60939837,1.1296215
3537,-2.6477602,1.9526983
3538,3.2454414,-0.19444299
3539,-3.8586416,3.2283425
3540,0.8167936,0.34427175
3541,1.55496,-0.7583523
3542,-3.5078466,2.2296946
3543,-4.64974,2.9153218
3544,-4.236392,-0.9310996
3545,5.61328,-4.0029883
3546,1.6824727,-0.048599496
3547,-6.3047194,1.6417412
3548,-1.4268484,0.68553174
3549,4.894284,-4.8488483
3550,-3.7931988,2.7113693
3551,0.16783158,0.4064843
3552,4.4159203,-4.852928
3553,2.75849,1.3152881
3554,5.9445257,-6.21568
3555,0.7679142,-0.09030881
3556,0.0404296,2.2940063
3557,-3.6542106,-0.2162026
3558,-2.7174246,-0.032318443
3559,3.3135614,-1.6269537
3560,-1.1462712,1.0668433
3561,3.7997224,2.4662454
3562,5.517058,-0.2895712
3563,-5.316951,1.8983269
3564,4.1180553,-2.7225313
3565,2.736243,-3.7020218
3566,1.0663669,-3.7689676
3567,-2.586588,-0.8060121
3568,-0.4212985,-1.3450507
3569,0.9041465,0.40551245
3570,2.444742,2.370324
3571,4.819975,-1.3608327
3572,-2.1030617,-1.1532941
3573,-3.405873,-0.41376063
3574,5.4745955,1.1682048
3575,2.6015089,0.039136626
3576,-3.1342185,1.498931
3577,2.6511831,-3.816875
3578,-2.6831,2.9562736
3579,-6.923341,2.9427938
3580,0.056028374,1.9388466
3581,-4.8066134,0.7263607
3582,-2.7228796,2.1665366
3583,3.490836,-0.2848693
3584,1.0294099,0.010044402
3585,2.4079833,-4.9534054
3586,3.9740422,-1.0197105
3587,-0.1401437,-0.18999496
3588,-3.8367035,2.8015683
3589,2.0274014,0.10229578
3590,0.5890443,3.0005703
3591,1.7016208,-0.11653861
3592,3.5026035,-0.046468176
3593,-5.275933,-0.88187844
3594,-1.6421046,-0.12360888
3595,4.6201615,-0.7269407
3596,2.8806236,1.3049872
3597,0.7442351,-3.5882733
3598,0.36825913,0.33684927
3599,-1.6664011,3.6098707
3600,-4.3367367,1.247138
3601,-5.094433,2.453119
3602,1.7898757,-3.1367185
3603,2.788206,1.77662
3604,2.06614,0.4255181
3605,2.106584,0.4113371
3606,4.229545,-3.3296013
3607,2.2810266,0.7244901
3608,-3.4413214,3.036733
3609,-0.19282003,1.1642795
3610,1.8666453,0.2593696
3611,1.1801782,-2.374219
3612,3.0053635,0.329262
3613,4.3591022,3.5704494
3614,5.674314,-3.933374
3615,0.2370712,-0.49561685
3616,-3.4756775,5.3861375
3617,-2.0279484,1.938499
3618,-1.0037626,5.150496
3619,5.3169236,-2.0394466
3620,3.9097033,1.6337075
3621,2.2043712,0.78248346
3622,2.5639846,3.4809186
3623,3.7485435,2.9662352
3624,6.453455,-3.9666653
3625,0.71483195,1.5027685
3626,-3.3730757,0.78508055
3627,-3.2948346,-0.45764098
3628,4.297049,-4.993208
3629,3.435262,-2.6232038
3630,4.695243,-0.6248495
3631,1.5582668,0.26773798
3632,1.1614549,-3.9636078
3633,-2.7121065,2.8169768
3634,2.444836,-4.8438034
3635,1.1901283,-0.14254001
3636,2.0714664,-1.7459159
3637,2.4096448,0.6583456
3638,-0.20185275,-0.04220318
3639,2.8593826,-2.8310938
3640,3.3339553,-2.5915606
3641,-0.9087569,0.026047623
3642,-6.363621,0.30816558
3643,-8.210591,-0.53097546
3644,3.7008376,2.3058121
3645,3.3825262,-3.5431075
3646,1.6750001,-0.20968187
3647,1.4432222,0.06543482
3648,-5.0129895,0.12597825
3649,0.35792243,-0.4047364
3650,-8.93795,-1.6476661
3651,4.6496263,0.6628161
3652,-4.0826135,7.146541
3653,7.0444927,-3.2187896
3654,-1.7589021,1.2692211
3655,2.828689,-4.409755
3656,4.787757,-2.9483175
3657,4.257243,-0.6464016
3658,1.6688527,0.6893058
3659,4.4294744,-1.4118365
3660,-5.50242,-1.0828183
3661,1.859971,0.29504153
3662,4.754917,-4.1004515
3663,1.0936745,-0.26576757
3664,1.900592,1.0134695
3665,-3.2927325,-0.81530064
3666,2.0814776,0.14100045
3667,2.4069293,1.003015
3668,-2.8460405,3.3570387
3669,-4.4753003,1.5949571
3670,0.004179643,0.63620573
3671,1.1348379,-4.341892
3672,-3.3747895,4.802695
3673,-2.3902473,0.2928537
3674,-2.9446611,3.53267
3675,2.4931405,-0.3690849
3676,-2.3617697,1.3995895
3677,3.9770632,1.816895
3678,1.8981953,-0.28348374
3679,0.85944086,-0.37119567
3680,-0.39724612,0.0018509915
3681,3.0200999,-0.0608845
3682,0.30284882,0.45659113
3683,-3.6054068,1.156464
3684,-2.0929935,2.5045645
3685,-3.9175959,0.79221
3686,-5.7313704,-0.07097502
3687,4.2274365,-0.063892774
3688,1.0465378,0.04934401
3689,-2.5745828,1.6989136
3690,0.96249086,-2.9333794
3691,2.286801,-1.3360898
3692,-0.35123068,1.4700118
3693,-1.7264975,1.5342871
3694,-0.4160375,0.038284816
3695,2.3239906,-2.933761
3696,1.2439412,-0.33580256
3697,-2.980993,3.4659667
3698,-0.2973926,-3.3211904
3699,-4.762855,3.230545
3700,5.455261,-5.3229594
3701,-3.1418695,0.3898057
3702,-1.1668884,4.6120906
3703,-3.4425309,-0.44928405
3704,4.3110285,-1.0188733
3705,4.3158374,-1.2166162
3706,-1.928658,-1.6132796
3707,-4.465178,-0.17787503
3708,-5.1258483,2.8869975
3709,2.828372,1.3188801
3710,2.4855106,3.4004512
3711,4.476625,-0.36327755
3712,0.66339105,-0.83938456
3713,3.2330344,-1.3490794
3714,-3.6600509,0.31247723
3715,3.351867,-4.0072446
3716,-3.918631,-0.7614866
3717,-5.2686796,-1.4208828
3718,-5.268692,0.32366157
3719,4.3145914,-2.100258
3720,4.596977,1.9870487
3721,-4.7611637,2.9172359
3722,2.2158906,0.52728385
3723,2.3185437,-0.08837261
3724,1.7780668,-0.41632956
3725,-2.0402179,0.9048879
3726,3.926367,-4.1396565
3727,3.4673245,-1.7871933
3728,5.5228415,-4.954707
3729,-3.8088772,1.6647397
3730,3.8208606,0.8298069
3731,2.2909248,0.14759657
3732,-1.6764873,1.2463597
3733,3.4678242,-4.613902
3734,-1.1396924,2.924409
3735,1.820317,0.91249704
3736,-3.3884673,3.992035
3737,-0.008323135,-4.657785
3738,0.83558714,1.1770546
3739,2.3136685,-3.203253
3740,1.7582029,0.19991893
3741,6.475278,-0.50884783
3742,1.2630045,-0.15714315
3743,0.24317251,0.17157038
3744,-2.3140135,2.9552977
3745,3.9487722,-3.349346
3746,4.685619,-4.665903
3747,-3.7489078,3.7463112
3748,-1.171411,3.0688539
3749,4.314342,-0.3979229
3750,1.2501318,1.1578491
3751,3.4505827,-1.8367846
3752,-2.8349197,3.2492516
3753,3.3743763,0.06335123
3754,-0.22499402,0.28710446
3755,4.7889085,-5.477043
3756,1.8348881,0.61831415
3757,-1.2028549,1.1154705
3758,-4.545853,0.14390457
3759,2.344713,-4.6781077
3760,2.014862,0.708623
3761,4.7433085,0.6709078
3762,3.6985629,-5.107903
3763,4.908068,0.65548766
3764,4.1281066,-5.2279577
3765,-3.204964,1.0430043
3766,-7.2831783,-0.30872864
3767,2.4310362,-1.7327521
3768,4.0223236,0.89703125
3769,-4.78488,0.47443324
3770,1.3861591,-0.7893667
3771,4.164948,0.18489009
3772,4.5945516,-3.7732632
3773,3.996241,1.2787286
3774,-0.46271807,-0.21634007
3775,-0.9255641,4.0283566
3776,2.5050735,0.34119874
3777,-4.811727,3.917292
3778,-3.8763583,1.0570949
3779,4.2651353,-3.9819553
3780,2.4820242,1.0045649
3781,-0.86912495,3.2010021
3782,4.28654,-5.580425
3783,-2.1461508,-0.81338215
3784,-0.64069694,-0.6701469
3785,3.6478145,3.5831285
3786,2.965194,-6.239062
3787,1.1355987,-4.355874
3788,3.4166348,0.17512293
3789,-2.1236386,0.24032733
3790,-4.2233872,3.1069016
3791,3.6540248,4.9945283
3792,-1.5427961,1.8911955
3793,4.0104365,-2.2571363
3794,-3.4767523,2.5626862
3795,0.9301397,1.8049258
3796,3.3852253,0.9793017
3797,0.9565229,0.32137114
3798,-3.9394915,3.8255856
3799,-4.317152,4.0887456
3800,-6.0205307,3.6142938
3801,-3.4746687,2.6152058
3802,-2.9560993,2.1310847
3803,2.7275126,-3.2820792
3804,-1.1883872,1.6920555
3805,1.2113539,0.5977501
3806,-2.4274025,0.7173171
3807,0.73636806,0.70826447
3808,2.9288404,-3.483294
3809,1.869758,-0.28637874
3810,2.5384326,-3.6152954
3811,1.0115721,0.49018532
3812,2.1759086,1.9947833
3813,-1.349335,0.5737947
3814,-2.3290288,3.7790463
3815,3.7001429,1.7847344
3816,-6.05818,-0.15055726
3817,-3.0300207,4.023149
3818,-5.828261,0.20883013
3819,-3.7772808,-2.9780774
3820,-3.467876,1.7362136
3821,-3.0167072,0.94117403
3822,-2.527815,-1.1661216
3823,3.8339205,-0.9010055
3824,-2.779308,2.7900467
3825,3.899939,-0.4845575
3826,0.25651848,1.2035266
3827,1.4915234,0.5668125
3828,1.2150897,0.690041
3829,3.7185736,-0.50310487
3830,-4.1800437,0.9123828
3831,-1.388937,-0.0070010363
3832,4.529283,-0.09270662
3833,2.4563303,0.0615054
3834,1.4898099,0.6564897
3835,-2.4486377,0.6352141
3836,-2.3087878,1.3367817
3837,1.3074728,-0.4646349
3838,0.6363142,-3.7886944
3839,-3.712075,-1.5979693
3840,-4.660967,2.9176664
3841,-2.3311276,1.8901346
3842,1.9249722,-2.468084
3843,3.1124594,-0.3335741
3844,3.4041967,-1.3313495
3845,5.825507,-3.080512
3846,0.22762303,0.034691073
3847,-0.33503866,-0.86440974
3848,3.7294633,3.1148317
3849,-2.7312057,0.24899545
3850,4.0238175,2.4299788
3851,-4.774301,0.1762757
3852,3.3436244,2.7880101
3853,0.74336815,0.09270359
3854,2.2194774,4.0506525
3855,0.47538745,0.17029469
3856,-2.56331,3.6020408
3857,2.5843434,-0.21967047
3858,-3.27177,4.0809546
3859,3.4427934,1.2477225
3860,-3.9999974,1.3143804
3861,-1.2420062,2.954903
3862,4.7061114,0.71178436
3863,1.6782504,1.3329164
3864,3.8368492,0.5045508
3865,-4.2779,4.230159
3866,4.13167,-4.096134
3867,2.7144105,-3.6265886
3868,4.773864,-4.2588677
3869,-5.486649,4.42852
3870,-0.024904808,3.5295994
3871,-4.411583,1.5016663
3872,3.4942517,-0.27184334
3873,2.755313,-1.4235522
3874,-4.5432467,4.5109863
3875,-0.73071843,1.3106174
3876,-5.4224553,3.9085667
3877,-4.3333383,2.1576273
3878,2.6695538,-0.507206
3879,-1.3129001,2.0525665
3880,-2.6279485,2.0942783
3881,1.4524558,-4.8764906
3882,2.7289305,-4.3962436
3883,0.33080894,0.19871831
3884,2.31895,0.44087765
3885,-4.8770585,3.157437
3886,2.9719832,-4.0665402
3887,-3.8756254,1.7777257
3888,0.7538931,0.30839932
3889,4.0151887,-3.96457
3890,1.4150426,-3.9799502
3891,0.8474148,-2.5531723
3892,-2.9360921,-0.4516509
3893,0.06758277,-0.35549366
3894,1.3164785,0.59391266
3895,3.367066,0.5349278
3896,-4.2511563,4.9401474
3897,4.72755,-2.5755196
3898,2.1677408,0.29348788
3899,2.5834284,5.4600573
3900,2.7864234,-5.5840535
3901,-2.7275195,4.72427
3902,0.7605459,0.59553134
3903,4.6189733,-6.498868
3904,1.8250405,0.44048667
3905,4.706979,0.6380006
3906,-3.791926,1.9264277
3907,3.187382,-0.6111076
3908,-2.4652188,2.3995087
3909,3.8742876,0.16825373
3910,-1.556221,-0.44904426
3911,-2.7199993,0.9903078
3912,-2.76493,4.2200193
3913,2.9450355,-0.8977977
3914,-6.2685003,0.55331886
3915,-1.9890802,1.005402
3916,0.61417156,-2.1178794
3917,4.48059,-0.4087379
3918,-3.2272499,1.0208449
3919,3.676572,-3.1297927
3920,-4.346581,-0.18731229
3921,-2.187124,2.9938247
3922,-5.421164,1.6409926
3923,-0.350957,2.4301984
3924,-6.7453876,2.332744
3925,-4.050928,4.8719583
3926,-2.1646383,2.4110947
3927,-4.125761,3.5059159
3928,-1.3644154,-2.7756836
3929,-0.25533527,-0.001704031
3930,0.6224558,0.4843179
3931,1.9824939,-2.6373575
3932,3.136127,-4.364502
3933,2.6187375,2.3357692
3934,-4.8224354,4.3677387
3935,-3.370429,1.7557842
3936,3.8766136,-4.3259006
3937,3.9516034,-6.0655136
3938,-4.67674,2.2793384
3939,2.8709078,-2.9838889
3940,3.3867078,0.16129598
3941,-4.542318,-1.4921209
3942,5.5709,-2.019792
3943,6.3739967,-5.6682415
3944,2.4239771,-3.4298725
3945,-7.1805143,2.641235
3946,3.9113355,-0.95916355
3947,-1.5479617,1.9822316
3948,2.8184476,-6.0346303
3949,4.8331738,-3.3287573
3950,4.033079,-3.7027695
3951,1.6672847,-5.1895366
3952,-2.1277056,-0.124198005
3953,2.516025,0.0151374405
3954,-2.6861508,2.5579197
3955,1.8003404,1.0593634
3956,2.0798085,-2.6920838
3957,4.3099594,-1.098711
3958,2.8596656,-1.0540326
3959,-3.316079,-1.4747243
3960,0.3128057,0.6106105
3961,2.4795153,-4.216446
3962,1.2159293,-1.4011967
3963,3.80625,2.8337288
3964,-4.0762997,1.3542061
3965,-4.678356,2.1530328
3966,-3.0206368,1.4656545
3967,-0.57743055,5.1480637
3968,3.9616055,-2.5312529
3969,3.8024166,-1.9456757
3970,4.6853147,0.04585962
3971,-2.0944722,2.786493
3972,5.1173377,-3.353344
3973,3.3935769,-1.7753644
3974,-6.0962353,-1.1225879
3975,1.8697891,-2.7548945
3976,-2.9006412,0.3713942
3977,-5.706038,2.812717
3978,-2.968336,-0.66234535
3979,-1.9759433,-0.07239941
3980,3.3019726,-2.6392884
3981,-6.324101,2.0873141
3982,-3.5344462,4.323106
3983,3.2515852,-0.9441634
3984,-6.212954,-2.519146
3985,0.48352706,0.2153851
3986,-4.433451,1.50095
3987,2.6711466,0.3872225
3988,0.6010856,0.98154104
3989,4.6726594,-5.041257
3990,0.40509742,0.1456706
3991,-2.173834,2.9581642
3992,0.58501333,2.9689953
3993,-6.520503,-0.078260615
3994,-3.1931326,1.6744028
3995,-5.01454,-0.48738584
3996,2.7954676,-3.1789901
3997,0.9886931,-0.47259235
3998,2.855991,2.5113783
3999,4.02933,3.7674885


==> figures/linear_dense_1/maskedgenerative.csv <==
,0,1,0,1
PoE,0.02935664648359926,0.058428400278126374,0.11505520143222885,0.2411295077516762
MoE,0.008439415937306856,0.004666566545927559,0.02333212063512473,0.005534951536427125
SumPooling,0.0001647171437393703,7.402312157349858e-06,-0.0027988207681222386,0.00021679024864386807
SelfAttention,0.0040211779077668815,0.00299609201151178,-7.898572785287384e-05,0.002821540526277075


==> figures/linear_dense_1/maskedkls.csv <==
,0,1,0,1
PoE,24.10088380258501,38.24568233111112,31.94807995139,53.75683652507333
MoE,11.924883324831,2.525175816602132,3.86179794234,1.7063702173832533
SumPooling,1.8570413338002996,0.6952689766568817,0.7330682274189999,0.20736583844530568
SelfAttention,2.2261835278238,0.7493592450785589,0.6844577106679999,0.21752677327325856


==> figures/linear_dense_1/maskedmcc.csv <==
,0,1
PoE,0.7529897747424934,0.19730686554838509
MoE,0.8193078923516174,0.037013439045312506
SumPooling,0.8354967084038051,0.003547450081611715
SelfAttention,0.8378139028162652,0.0038691608983801463


==> figures/linear_dense_1/maskedrates.csv <==
,0,1,0,1,0,1
PoE,51.036853893840004,35.403624304515986,39.464187277207806,35.55411955305774,6.76138632209043,11.125455846443673
MoE,21.040043911417502,5.109592665612361,20.907441713789922,6.351495538317244,2.6360866322960694,5.111810983115411
SumPooling,28.003735492100002,5.299024194377832,19.503178198546458,7.157899089567559,6.622814710472012,6.064620865513322
SelfAttention,27.69671332888,5.230267193742299,19.55221323031693,7.04589026003418,5.977892336312259,5.9331355505871555


==> figures/linear_dense_1/maskedrecons.csv <==
,0,1,0,1,0,1
PoE,-329.48544432100005,36.16833520564603,-165.44204359444998,76.97741720624882,-180.39344939875002,93.55686237171439
MoE,-325.0585593405,27.71515248235193,-161.06540173,75.64097999448855,-168.02420969905,86.98599290459389
SumPooling,-312.255977599,25.758842592034522,-156.1037725404,72.58106199244635,-177.84880865005002,94.40448716977674
SelfAttention,-313.79117616049996,25.750267253409973,-156.73191544045,72.85360254341722,-176.49852459815,93.28811161222971


==> figures/linear_dense_1/mixturegenerative.csv <==
,0,1,0,1
PoE,0.03767399376625273,0.07368533573064008,0.1289022313224039,0.21995912009800173
MoE,0.02376348162862405,0.005869479246058685,0.10858168302373483,0.03797754054524609
SumPooling,0.0012874322498671324,0.0021380662353383726,0.015347506121841673,0.0034420453121842896
SelfAttention,0.02145507834429458,0.007136835049370486,0.030202836865385874,0.007144146047407922


==> figures/linear_dense_1/mixturekls.csv <==
,0,1,0,1
PoE,28.107729707529003,35.15443507779382,31.83166439121,47.92125006145172
MoE,inf,,28.25675422133607,79.5019142671616
SumPooling,14.068736931861,2.302020303561892,1.7976980965675,0.6815942422242973
SelfAttention,12.647624011634,2.250964739257299,0.8251857295280001,0.3807847382784395


==> figures/linear_dense_1/mixturemcc.csv <==
,0,1
PoE,0.7651816370485854,0.21014893854079877
MoE,0.6659758456670039,0.029067392163201967
SumPooling,0.8421209552124462,0.015216664640937122
SelfAttention,0.8341895243897834,0.0032920716821306013


==> figures/linear_dense_1/mixturerates.csv <==
,0,1,0,1,0,1
PoE,56.9500264983,32.12429809690639,44.1948051749543,33.32228275625153,6.358128532670363,11.653096056568454
MoE,26.487009297396696,30.30424300428127,26.09785083740092,28.9214164249693,1214363.8219038437,21843224.058995444
SumPooling,28.856078579454998,5.775882920200912,25.72660070112,5.545089460683294,6.16951101606114,15.548038119671933
SelfAttention,22.920853049145002,4.971085950223025,21.863714893870004,5.089259704436622,3.329984816771283,12.227561432003737


==> figures/linear_dense_1/mixturerecons.csv <==
,0,1,0,1,0,1
PoE,-326.180857081,37.42944465719497,-165.06860842269998,76.0795056961928,-172.0105472117,89.28695916332855
MoE,-348.289914552,31.45091692820377,-171.51492884984998,81.3528331920697,-179.06706827785,87.44237705298865
SumPooling,-312.8401780745,25.210118553975907,-156.18887942305003,72.77840930395264,-162.88269509385,81.3241936184954
SelfAttention,-324.47187960099996,26.749215943082135,-161.77137514249998,75.0613838797384,-166.13761530115002,81.81820337036436


==> figures/linear_sparse_1/maskedgenerative.csv <==
,0,1,0,1
PoE,0.00015395874722742834,1.7465633907717387e-05,-0.0038078494077328157,0.0003811786978162437
MoE,0.013049379635662668,0.0009295665897155737,0.013425491385980665,0.0009183950618404004
SumPooling,0.00017998851975363917,8.761042864882708e-06,-0.003447200699860745,0.0003706126483256262
SelfAttention,0.001976631813882189,0.0005335084157413009,-0.0020789583989168398,0.0002385320724149005


==> figures/linear_sparse_1/maskedkls.csv <==
,0,1,0,1
PoE,1.176732940352,0.30123649686191756,0.6064924499175001,0.15008427976579652
MoE,2.7845275193230004,0.9889607854969232,0.24667645530729002,0.10644401708118036
SumPooling,1.3441632376201,0.45151006628682333,0.503022627613,0.15970379317690103
SelfAttention,1.4563964529438997,0.48432869260212863,0.47642380578000004,0.16889484687408782


==> figures/linear_sparse_1/maskedmcc.csv <==
,0,1
PoE,0.8419522412505878,0.004149468860302474
MoE,0.8140804564873255,0.0013663999100246716
SumPooling,0.8443775630873602,0.015186390738910671
SelfAttention,0.8388633615150429,0.0045204238148197195


==> figures/linear_sparse_1/maskedrates.csv <==
,0,1,0,1,0,1
PoE,17.046317420367,4.590166633130389,9.242523997339507,5.273694656249647,4.511491663448279,4.3776858658711895
MoE,4.59737025681425,2.1973359846248997,4.56585104559195,2.3279943683270856,0.3357713227963992,1.1470479585274107
SumPooling,15.2859945677245,4.479973987025728,8.99292097405131,4.625957501352846,4.04693912878513,3.83619051698568
SelfAttention,13.869898402721999,4.256195851269001,8.561721985413264,4.3657920899759075,3.336333325753927,3.445122456838388


==> figures/linear_sparse_1/maskedrecons.csv <==
,0,1,0,1,0,1
PoE,-309.42512499049997,25.588289641785078,-156.2794436968,71.31014456129851,-166.041314812,81.04411045170026
MoE,-325.50232892700006,26.597145400551533,-162.59917403330002,75.2258790547126,-163.70444471804998,77.03387066330403
SumPooling,-311.06860356149997,25.745066054449584,-156.2533872934,72.06798482787653,-166.9862333642,80.55955619770285
SelfAttention,-313.0160980165,25.446592818992194,-156.90564191810003,72.40712796353876,-166.06275037695002,79.88361321607579


==> figures/linear_sparse_1/mixturegenerative.csv <==
,0,1,0,1
PoE,0.0005882739590820027,7.658800364013765e-05,0.009087542863382037,0.0014777557654826739
MoE,0.010884729159875262,0.001753669072556628,0.013475050796521853,0.002469264183020364
SumPooling,0.007089142816229933,0.0010281643009959532,0.009712882520238105,0.0016228812722978224
SelfAttention,0.011782655972050606,0.0015508570139843591,0.013463238017448805,0.002028353133029344


==> figures/linear_sparse_1/mixturekls.csv <==
,0,1,0,1
PoE,3.642790378506,0.9368767301985135,2.7875424228149996,0.5064863525617694
MoE,4.202027841953,1.4640159132830552,0.12115847362824149,0.11150968263454096
SumPooling,5.769144052399001,1.4683597292570112,0.23934435388154998,0.09138050388362037
SelfAttention,3.674952253530999,1.3038278191066641,0.13597937794470003,0.036782767931292884


==> figures/linear_sparse_1/mixturemcc.csv <==
,0,1
PoE,0.8664038680591883,0.0038968343225720533
MoE,0.8257389999403606,0.002931123071293125
SumPooling,0.8370975994742065,0.013253188723497584
SelfAttention,0.8284229083128416,0.0037577137585273128


==> figures/linear_sparse_1/mixturerates.csv <==
,0,1,0,1,0,1
PoE,22.258095878718,5.457972661667987,12.359570112877142,6.635910261003122,4.449831429355688,5.161571132784505
MoE,6.07323304029105,2.732045028134893,5.938105028016045,2.9061446991083955,0.23990697967637128,1.212176908688185
SumPooling,8.51949144198235,3.2941496568377056,8.14224791739974,3.2309243720291962,0.8169434318466324,3.74350420136638
SelfAttention,5.683319609570829,2.485535741770044,5.499566368885265,2.4840711707000014,0.49074724296148636,3.0107161634425657


==> figures/linear_sparse_1/mixturerecons.csv <==
,0,1,0,1,0,1
PoE,-306.55859779599996,25.520678514772392,-156.17347842475002,70.37941608435919,-160.05714494315,78.44437528828965
MoE,-323.2025912585,25.914714479761322,-161.7206794985,74.56419729252885,-162.3372664341,76.56772984825186
SumPooling,-319.7084022885,25.82912662981056,-159.9980122521,73.81818759337803,-160.71226263645,75.57984955519605
SelfAttention,-323.90335786049997,26.121926982781748,-162.11108247784998,74.74309387909385,-162.4221664186,75.96042342006531

